Rethinking the Relationship between Recurrent and Non-Recurrent Neural Networks: A Study in Sparsity

Neural networks (NN) can be divided into two broad categories, recurrent and non-recurrent. Both types of neural networks are popular and extensively studied, but they are often treated as distinct families of machine learning algorithms. In this position paper, we argue that there is a closer relationship between these two types of neural networks than is normally appreciated. We show that many common neural network models, such as Recurrent Neural Networks (RNN), Multi-Layer Perceptrons (MLP), and even deep multi-layer transformers, can all be represented as iterative maps. The close relationship between RNNs and other types of NNs should not be surprising. In particular, RNNs are known to be Turing complete, and therefore capable of representing any computable function (such as any other types of NNs), but herein we argue that the relationship runs deeper and is more practical than this. For example, RNNs are often thought to be more difficult to train than other types of NNs, with RNNs being plagued by issues such as vanishing or exploding gradients. However, as we demonstrate in this paper, MLPs, RNNs, and many other NNs lie on a continuum, and this perspective leads to several insights that illuminate both theoretical and practical aspects of NNs.

==> log.txt <==
Rc files read:
  /etc/LatexMk
Latexmk: This is Latexmk, John Collins, 20 November 2021, version: 4.76.
Rule 'pdflatex': File changes, etc:
   Changed files, or newly in use since previous run(s):
      'MAIN.tex'
------------
Run number 1 of rule 'pdflatex'
------------
------------
Running 'pdflatex  -recorder  "MAIN.tex"'
------------
Latexmk: applying rule 'pdflatex'...
This is pdfTeX, Version 3.141592653-2.6-1.40.22 (TeX Live 2022/dev/Debian) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./MAIN.tex
LaTeX2e <2021-11-15> patch level 1
L3 programming layer <2022-01-21>
(/usr/share/texlive/texmf-dist/tex/latex/base/article.cls
Document Class: article 2021/10/04 v1.4n Standard LaTeX document class
(/usr/share/texlive/texmf-dist/tex/latex/base/size11.clo)) (./jmlr2e.sty
Document Style `jmlr'.
(/usr/share/texlive/texmf-dist/tex/latex/graphics/epsfig.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-def/pdftex.def))))
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(/usr/share/texlive/texmf-dist/tex/latex/natbib/natbib.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/share/texlive/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty)
(/usr/share/texlive/texmf-dist/tex/generic/iftex/iftex.sty)
(/usr/share/texlive/texmf-dist/tex/generic/pdftexcmds/pdftexcmds.sty
(/usr/share/texlive/texmf-dist/tex/generic/infwarerr/infwarerr.sty))
(/usr/share/texlive/texmf-dist/tex/generic/kvsetkeys/kvsetkeys.sty)
(/usr/share/texlive/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty)
(/usr/share/texlive/texmf-dist/tex/generic/pdfescape/pdfescape.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hycolor/hycolor.sty)
(/usr/share/texlive/texmf-dist/tex/latex/letltxmacro/letltxmacro.sty)
(/usr/share/texlive/texmf-dist/tex/latex/auxhook/auxhook.sty)
(/usr/share/texlive/texmf-dist/tex/latex/kvoptions/kvoptions.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref-langpatches.def)
(/usr/share/texlive/texmf-dist/tex/generic/intcalc/intcalc.sty)
(/usr/share/texlive/texmf-dist/tex/generic/etexcmds/etexcmds.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/puenc.def)
(/usr/share/texlive/texmf-dist/tex/latex/url/url.sty)
(/usr/share/texlive/texmf-dist/tex/generic/bitset/bitset.sty
(/usr/share/texlive/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty))
(/usr/share/texlive/texmf-dist/tex/latex/base/atbegshi-ltx.sty))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/share/texlive/texmf-dist/tex/latex/base/atveryend-ltx.sty)
(/usr/share/texlive/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty
(/usr/share/texlive/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty))))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/share/texlive/texmf-dist/tex/latex/algorithms/algorithmic.sty
(/usr/share/texlive/texmf-dist/tex/latex/base/ifthen.sty))
(/usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty)
(/usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/color.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/todonotes/todonotes.sty
(/usr/share/texlive/texmf-dist/tex/latex/xkeyval/xkeyval.sty
(/usr/share/texlive/texmf-dist/tex/generic/xkeyval/xkeyval.tex
(/usr/share/texlive/texmf-dist/tex/generic/xkeyval/xkvutils.tex)))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-lists.t
ex)) (/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
) (/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/pgf.revision.tex)))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.code.t
ex)) (/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.def
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-pdf.de
f)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.code.
tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigonomet
ric.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.random.cod
e.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.comparison
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integerari
thmetics.code.tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfint.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconstruct.
code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicstate.c
ode.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransformation
s.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathprocessing
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex

(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.code.
tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransparency.c
ode.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.tex))
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.tex
)
(/usr/share/texlive/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-0-65
.sty)
(/usr/share/texlive/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-1-18
.sty)) (/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex

(/usr/share/texlive/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothandlers
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tik
zlibrarytopaths.code.tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tik
zlibrarypositioning.code.tex)
(/usr/share/texlive/texmf-dist/tex/latex/tools/calc.sty))
(/usr/share/texlive/texmf-dist/tex/latex/blkarray/blkarray.sty)
(/usr/share/texlive/texmf-dist/tex/latex/lastpage/lastpage.sty)
(/usr/share/texlive/texmf-dist/tex/latex/l3backend/l3backend-pdftex.def)
(./MAIN.aux) (/usr/share/texlive/texmf-dist/tex/context/base/mkii/supp-pdf.mkii

[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/share/texlive/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/share/texlive/texmf-dist/tex/latex/refcount/refcount.sty)
(/usr/share/texlive/texmf-dist/tex/generic/gettitlestring/gettitlestring.sty))

Package todonotes Warning: The length marginparwidth is less than 2cm and will 
most likely cause issues with the appearance of inserted todonotes. The issue c
an be solved by adding a line like \setlength {\marginparwidth }{2cm} prior to 
loading the todonotes package. on input line 46.


Overfull \hbox (23.86311pt too wide) in paragraph at lines 88--88
[][][]\OT1/cmr/m/n/10.95 Add 

Overfull \hbox (27.81726pt too wide) in paragraph at lines 88--88
\OT1/cmr/m/n/10.95 Venn 

Overfull \hbox (16.25893pt too wide) in paragraph at lines 88--88
\OT1/cmr/m/n/10.95 di- 

Overfull \hbox (12.60892pt too wide) in paragraph at lines 88--88
\OT1/cmr/m/n/10.95 a- 

Overfull \hbox (27.8477pt too wide) in paragraph at lines 88--88
\OT1/cmr/m/n/10.95 gram[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 88--88
[][][] 

Overfull \hbox (23.86311pt too wide) in paragraph at lines 88--88
[][][]\OT1/cmr/m/n/10.95 Add 

Overfull \hbox (27.81726pt too wide) in paragraph at lines 88--88
\OT1/cmr/m/n/10.95 Venn 

Overfull \hbox (16.25893pt too wide) in paragraph at lines 88--88
\OT1/cmr/m/n/10.95 di- 

Overfull \hbox (12.60892pt too wide) in paragraph at lines 88--88
\OT1/cmr/m/n/10.95 a- 

Overfull \hbox (27.8477pt too wide) in paragraph at lines 88--88
\OT1/cmr/m/n/10.95 gram[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 88--88
[][][] 

Package natbib Warning: Citation `rnn' on page 1 undefined on input line 90.


Package natbib Warning: Citation `lecun2015deep' on page 1 undefined on input l
ine 91.


Package natbib Warning: Citation `schafer2006recurrent' on page 1 undefined on 
input line 91.


Package natbib Warning: Citation `siegelmann1991turing' on page 1 undefined on 
input line 91.

(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd) [1{/var/lib/texmf/fo
nts/map/pdftex/updmap/pdftex.map}]

Package natbib Warning: Citation `DBLP:journals/corr/abs-1711-02782' on page 2 
undefined on input line 99.


Package natbib Warning: Citation `DBLP:journals/corr/abs-1711-02782' on page 2 
undefined on input line 99.


Package natbib Warning: Citation `https://doi.org/10.48550/arxiv.1909.03011' on
 page 2 undefined on input line 99.


Package natbib Warning: Citation `Liu2021' on page 2 undefined on input line 99
.


Package natbib Warning: Citation `10.1145/2908812.2908834' on page 2 undefined 
on input line 99.

[2]
Overfull \hbox (31.77145pt too wide) in paragraph at lines 101--101
[][][]\OT1/cmr/m/n/10.95 While 

Overfull \hbox (19.30061pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 not 

Overfull \hbox (18.08392pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 de- 

Overfull \hbox (30.25063pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 tailed 

Overfull \hbox (12.60893pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 in 

Overfull \hbox (21.18645pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 this 

Overfull \hbox (18.69226pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 pa- 

Overfull \hbox (22.06853pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 per, 

Overfull \hbox (15.95474pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 we 

Overfull \hbox (18.69226pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 ob- 

Overfull \hbox (27.30019pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 serve 

Overfull \hbox (23.55896pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 that 

Overfull \hbox (19.33102pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 our 

Overfull \hbox (40.89647pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 thought 

Overfull \hbox (22.98102pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 pro- 

Overfull \hbox (21.85559pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 cess 

Overfull \hbox (12.60893pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 in 

Overfull \hbox (21.18645pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 this 

Overfull \hbox (26.63103pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 work 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (33.32271pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 driven 

Overfull \hbox (15.04227pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 by 

Overfull \hbox (19.33102pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 our 

Overfull \hbox (18.08392pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 de- 

Overfull \hbox (20.00018pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 sire 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (23.55893pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 con- 

Overfull \hbox (23.55894pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 nect 

Overfull \hbox (24.16727pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 neu- 

Overfull \hbox (16.28935pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 ral 

Overfull \hbox (22.34227pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 net- 

Overfull \hbox (30.9502pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 works 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (18.99644pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 dy- 

Overfull \hbox (27.81728pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 nam- 

Overfull \hbox (10.17558pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 i- 

Overfull \hbox (16.86726pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 cal 

Overfull \hbox (21.55144pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 sys- 

Overfull \hbox (35.17813pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 tems...[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 101--101
[][][] 

Overfull \hbox (31.77145pt too wide) in paragraph at lines 101--101
[][][]\OT1/cmr/m/n/10.95 While 

Overfull \hbox (19.30061pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 not 

Overfull \hbox (18.08392pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 de- 

Overfull \hbox (30.25063pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 tailed 

Overfull \hbox (12.60893pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 in 

Overfull \hbox (21.18645pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 this 

Overfull \hbox (18.69226pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 pa- 

Overfull \hbox (22.06853pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 per, 

Overfull \hbox (15.95474pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 we 

Overfull \hbox (18.69226pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 ob- 

Overfull \hbox (27.30019pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 serve 

Overfull \hbox (23.55896pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 that 

Overfull \hbox (19.33102pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 our 

Overfull \hbox (40.89647pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 thought 

Overfull \hbox (22.98102pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 pro- 

Overfull \hbox (21.85559pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 cess 

Overfull \hbox (12.60893pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 in 

Overfull \hbox (21.18645pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 this 

Overfull \hbox (26.63103pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 work 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (33.32271pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 driven 

Overfull \hbox (15.04227pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 by 

Overfull \hbox (19.33102pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 our 

Overfull \hbox (18.08392pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 de- 

Overfull \hbox (20.00018pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 sire 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (23.55893pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 con- 

Overfull \hbox (23.55894pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 nect 

Overfull \hbox (24.16727pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 neu- 

Overfull \hbox (16.28935pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 ral 

Overfull \hbox (22.34227pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 net- 

Overfull \hbox (30.9502pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 works 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (18.99644pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 dy- 

Overfull \hbox (27.81728pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 nam- 

Overfull \hbox (10.17558pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 i- 

Overfull \hbox (16.86726pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 cal 

Overfull \hbox (21.55144pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 sys- 

Overfull \hbox (35.17813pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 tems...[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 101--101
[][][] 

Package natbib Warning: Citation `vogt2022lyapunov' on page 3 undefined on inpu
t line 101.


Package natbib Warning: Citation `dogra2020optimizing' on page 3 undefined on i
nput line 101.


Package natbib Warning: Citation `yeung2019learning' on page 3 undefined on inp
ut line 101.


Package natbib Warning: Citation `10.2307/1721427' on page 3 undefined on input
 line 101.


Package natbib Warning: Citation `DBLP:journals/corr/abs-1712-05577' on page 3 
undefined on input line 101.


Package natbib Warning: Citation `REHMER20201243' on page 3 undefined on input 
line 101.


LaTeX Warning: Reference `sec:conclusions' on page 3 undefined on input line 10
1.


Overfull \hbox (31.83228pt too wide) in paragraph at lines 104--104
[][][]\OT1/cmr/m/n/10.95 Needs 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 104--104
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (14.7381pt too wide) in paragraph at lines 104--104
\OT1/cmr/m/n/10.95 be 

Overfull \hbox (38.76729pt too wide) in paragraph at lines 104--104
\OT1/cmr/m/n/10.95 cleaned 

Overfull \hbox (15.6506pt too wide) in paragraph at lines 104--104
\OT1/cmr/m/n/10.95 up[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 104--104
[][][] 

Overfull \hbox (31.83228pt too wide) in paragraph at lines 104--104
[][][]\OT1/cmr/m/n/10.95 Needs 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 104--104
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (14.7381pt too wide) in paragraph at lines 104--104
\OT1/cmr/m/n/10.95 be 

Overfull \hbox (38.76729pt too wide) in paragraph at lines 104--104
\OT1/cmr/m/n/10.95 cleaned 

Overfull \hbox (15.6506pt too wide) in paragraph at lines 104--104
\OT1/cmr/m/n/10.95 up[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 104--104
[][][] 

LaTeX Warning: Marginpar on page 3 moved.


Package natbib Warning: Citation `miljanovic2012comparative' on page 3 undefine
d on input line 107.


Package natbib Warning: Citation `https://doi.org/10.48550/arxiv.1801.01078' on
 page 3 undefined on input line 118.


Package natbib Warning: Citation `_1998' on page 3 undefined on input line 118.



Package natbib Warning: Citation `10.1162/neco_a_01199' on page 3 undefined on 
input line 118.


Package natbib Warning: Citation `https://doi.org/10.48550/arxiv.1508.02774' on
 page 3 undefined on input line 118.

[3]

Package natbib Warning: Citation `MURTAGH1991183' on page 4 undefined on input 
line 122.


Package natbib Warning: Citation `9108717' on page 4 undefined on input line 12
2.


LaTeX Warning: Reference `eqn:nestedfx' on page 4 undefined on input line 130.


LaTeX Warning: Reference `eqn:nestedfx' on page 4 undefined on input line 138.


Package natbib Warning: Citation `FIXME' on page 4 undefined on input line 144.



LaTeX Warning: Reference `eqn:xmatrix' on page 4 undefined on input line 144.


LaTeX Warning: Reference `eqn:wmatrix' on page 4 undefined on input line 144.


LaTeX Warning: Reference `eqn:layerW' on page 4 undefined on input line 144.

[4]

LaTeX Warning: Reference `eq:long-eq' on page 5 undefined on input line 180.


Overfull \hbox (89.54071pt too wide) detected at line 225
[][][][]

LaTeX Warning: Reference `eq:long-eq' on page 5 undefined on input line 227.


LaTeX Warning: Reference `eq:long-eq' on page 5 undefined on input line 227.


LaTeX Warning: Reference `eq:long-eq' on page 5 undefined on input line 227.


Package natbib Warning: Citation `pytorch2017automatic' on page 5 undefined on 
input line 229.

[5]

Package natbib Warning: Citation `narang2017blocksparse' on page 6 undefined on
 input line 232.


Package natbib Warning: Citation `narang2017blocksparse' on page 6 undefined on
 input line 232.


LaTeX Warning: Reference `eq:long-eq' on page 6 undefined on input line 237.


LaTeX Warning: Reference `eqn:gptmini' on page 6 undefined on input line 253.


LaTeX Warning: Reference `eqn:gptmini' on page 6 undefined on input line 258.


LaTeX Warning: Reference `eqn:gptmini' on page 6 undefined on input line 259.

[6]

LaTeX Warning: Reference `eqn:iteration1' on page 7 undefined on input line 299
.


LaTeX Warning: Reference `eqn:iteration1' on page 7 undefined on input line 339
.


LaTeX Warning: Reference `eqn:iteration1' on page 7 undefined on input line 379
.


LaTeX Warning: Reference `eqn:gptmini' on page 7 undefined on input line 379.


Package natbib Warning: Citation `pytorch2017automatic' on page 7 undefined on 
input line 381.


LaTeX Warning: Reference `eqn:iteration1' on page 7 undefined on input line 383
.


LaTeX Warning: Reference `eqn:iteration2' on page 7 undefined on input line 383
.


LaTeX Warning: Reference `eqn:iteration3' on page 7 undefined on input line 383
.


LaTeX Warning: Reference `eqn:skipiteration3' on page 7 undefined on input line
 388.


Package natbib Warning: Citation `sparse_survey' on page 7 undefined on input l
ine 388.

[7]

LaTeX Warning: Reference `masked_linear' on page 8 undefined on input line 392.



Package natbib Warning: Citation `pytorch2017automatic' on page 8 undefined on 
input line 392.


Package natbib Warning: Citation `chollet2015keras' on page 8 undefined on inpu
t line 392.


Package natbib Warning: Citation `rumelhart1986learning' on page 8 undefined on
 input line 464.


Package natbib Warning: Citation `Sherstinsky_2020' on page 8 undefined on inpu
t line 464.


LaTeX Warning: Reference `eqn:Rnneq' on page 8 undefined on input line 464.


LaTeX Warning: Reference `eqn:layerw' on page 8 undefined on input line 464.


LaTeX Warning: Reference `eqn:xmatrix' on page 8 undefined on input line 464.


LaTeX Warning: Reference `eqn:wmatrix' on page 8 undefined on input line 464.


Overfull \hbox (11.75725pt too wide) in paragraph at lines 469--469
[][][]\OT1/cmr/m/n/10.95 Is 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (31.46729pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 ReLU 

Overfull \hbox (12.60893pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 in 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (26.32686pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 right 

Overfull \hbox (32.98813pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 place? 

Overfull \hbox (8.95892pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 -- 

Overfull \hbox (40.3794pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 (Harsh) 

Overfull \hbox (19.96974pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 Yes 

Overfull \hbox (27.81728pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 (gen- 

Overfull \hbox (16.28934pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 er- 

Overfull \hbox (20.82146pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 ally 

Overfull \hbox (15.1031pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 its 

Overfull \hbox (29.6423pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 tanh)[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 469--469
[][][] 

Overfull \hbox (11.75725pt too wide) in paragraph at lines 469--469
[][][]\OT1/cmr/m/n/10.95 Is 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (31.46729pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 ReLU 

Overfull \hbox (12.60893pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 in 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (26.32686pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 right 

Overfull \hbox (32.98813pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 place? 

Overfull \hbox (8.95892pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 -- 

Overfull \hbox (40.3794pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 (Harsh) 

Overfull \hbox (19.96974pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 Yes 

Overfull \hbox (27.81728pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 (gen- 

Overfull \hbox (16.28934pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 er- 

Overfull \hbox (20.82146pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 ally 

Overfull \hbox (15.1031pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 its 

Overfull \hbox (29.6423pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 tanh)[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 469--469
[][][] 

LaTeX Warning: Reference `fig:rnndiag' on page 8 undefined on input line 482.


Package natbib Warning: Citation `pmlr-v28-pascanu13' on page 8 undefined on in
put line 483.


Package natbib Warning: Citation `Sherstinsky_2020_rnn' on page 8 undefined on 
input line 483.


Package natbib Warning: Citation `pmlr-v28-pascanu13' on page 8 undefined on in
put line 483.


LaTeX Warning: Reference `sec:method_lstm' on page 8 undefined on input line 48
3.

[8]

LaTeX Warning: Reference `sec:method_mlp' on page 9 undefined on input line 492
.


LaTeX Warning: Reference `sec:method_iterative_analog' on page 9 undefined on i
nput line 492.


Overfull \hbox (34.90437pt too wide) in paragraph at lines 494--494
[][][]\OT1/cmr/m/n/10.95 Harsh: 

Overfull \hbox (7.43808pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 I 

Overfull \hbox (28.72981pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 think 

Overfull \hbox (15.95474pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 we 

Overfull \hbox (18.11435pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 are 

Overfull \hbox (39.1627pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 propos- 

Overfull \hbox (18.08394pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 ing 

Overfull \hbox (15.34642pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 It- 

Overfull \hbox (16.28934pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 er- 

Overfull \hbox (12.60892pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 a- 

Overfull \hbox (21.12561pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 tive 

Overfull \hbox (30.28104pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 train- 

Overfull \hbox (18.08394pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 ing 

Overfull \hbox (13.27809pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 as 

Overfull \hbox (18.38809pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 Al- 

Overfull \hbox (18.08392pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 go- 

Overfull \hbox (30.28105pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 rithm 

Overfull \hbox (28.42561pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 while 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (24.77562pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 data 

Overfull \hbox (30.9502pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 struc- 

Overfull \hbox (22.98103pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 ture 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (30.40271pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 Block 

Overfull \hbox (34.6002pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 Sprase 

Overfull \hbox (31.01103pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 RNN. 

Overfull \hbox (25.38394pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 Sim- 

Overfull \hbox (10.17558pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 i- 

Overfull \hbox (16.28935pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 lar 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (31.77144pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 Seq2d 

Overfull \hbox (18.69226pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 pa- 

Overfull \hbox (22.06853pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 per, 

Overfull \hbox (15.95474pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 we 

Overfull \hbox (34.5698pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 should 

Overfull \hbox (17.77977pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 ex- 

Overfull \hbox (27.20895pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 plain 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (28.72978pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 block 

Overfull \hbox (21.73393pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 ma- 

Overfull \hbox (20.85188pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 trix 

Overfull \hbox (22.43353pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 first 

Overfull \hbox (21.12561pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 and 

Overfull \hbox (27.81729pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 then, 

Overfull \hbox (15.95474pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 we 

Overfull \hbox (19.90894pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 can 

Overfull \hbox (22.98102pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 pro- 

Overfull \hbox (24.53227pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 pose 

Overfull \hbox (27.81729pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 them 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (14.7381pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 be 

Overfull \hbox (26.0531pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 close 

Overfull \hbox (37.67229pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 cousins 

Overfull \hbox (12.30476pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 of 

Overfull \hbox (32.28853pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 RNNs[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 494--494
[][][] 

Overfull \hbox (34.90437pt too wide) in paragraph at lines 494--494
[][][]\OT1/cmr/m/n/10.95 Harsh: 

Overfull \hbox (7.43808pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 I 

Overfull \hbox (28.72981pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 think 

Overfull \hbox (15.95474pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 we 

Overfull \hbox (18.11435pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 are 

Overfull \hbox (39.1627pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 propos- 

Overfull \hbox (18.08394pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 ing 

Overfull \hbox (15.34642pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 It- 

Overfull \hbox (16.28934pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 er- 

Overfull \hbox (12.60892pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 a- 

Overfull \hbox (21.12561pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 tive 

Overfull \hbox (30.28104pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 train- 

Overfull \hbox (18.08394pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 ing 

Overfull \hbox (13.27809pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 as 

Overfull \hbox (18.38809pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 Al- 

Overfull \hbox (18.08392pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 go- 

Overfull \hbox (30.28105pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 rithm 

Overfull \hbox (28.42561pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 while 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (24.77562pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 data 

Overfull \hbox (30.9502pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 struc- 

Overfull \hbox (22.98103pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 ture 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (30.40271pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 Block 

Overfull \hbox (34.6002pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 Sprase 

Overfull \hbox (31.01103pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 RNN. 

Overfull \hbox (25.38394pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 Sim- 

Overfull \hbox (10.17558pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 i- 

Overfull \hbox (16.28935pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 lar 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (31.77144pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 Seq2d 

Overfull \hbox (18.69226pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 pa- 

Overfull \hbox (22.06853pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 per, 

Overfull \hbox (15.95474pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 we 

Overfull \hbox (34.5698pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 should 

Overfull \hbox (17.77977pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 ex- 

Overfull \hbox (27.20895pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 plain 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (28.72978pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 block 

Overfull \hbox (21.73393pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 ma- 

Overfull \hbox (20.85188pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 trix 

Overfull \hbox (22.43353pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 first 

Overfull \hbox (21.12561pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 and 

Overfull \hbox (27.81729pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 then, 

Overfull \hbox (15.95474pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 we 

Overfull \hbox (19.90894pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 can 

Overfull \hbox (22.98102pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 pro- 

Overfull \hbox (24.53227pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 pose 

Overfull \hbox (27.81729pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 them 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (14.7381pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 be 

Overfull \hbox (26.0531pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 close 

Overfull \hbox (37.67229pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 cousins 

Overfull \hbox (12.30476pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 of 

Overfull \hbox (32.28853pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 RNNs[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 494--494
[][][] 

Package natbib Warning: Citation `nla.cat-vn1299669' on page 9 undefined on inp
ut line 497.


Package natbib Warning: Citation `https://doi.org/10.1111/j.1749-6632.1980.tb29
690.x' on page 9 undefined on input line 497.


Package natbib Warning: Citation `MAN83' on page 9 undefined on input line 497.



Package natbib Warning: Citation `SUGIE1991729' on page 9 undefined on input li
ne 497.


Package natbib Warning: Citation `1272974' on page 9 undefined on input line 49
7.


LaTeX Warning: Reference `eqn:nestedF' on page 9 undefined on input line 497.


LaTeX Warning: Reference `eqn:nestedF' on page 9 undefined on input line 503.


LaTeX Warning: Reference `eqn:nestedfx' on page 9 undefined on input line 503.


LaTeX Warning: Reference `eqn:nestedF' on page 9 undefined on input line 503.


LaTeX Warning: Reference `eqn:nestedfx' on page 9 undefined on input line 503.


LaTeX Warning: Reference `eqn:nestedf' on page 9 undefined on input line 505.


LaTeX Warning: Reference `eqn:nestedF' on page 9 undefined on input line 505.


Overfull \hbox (30.5548pt too wide) in paragraph at lines 505--505
[][][]\OT1/cmr/m/n/10.95 What 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (26.32686pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 right 

Overfull \hbox (28.42563pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 thing 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (15.04227pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 do 

Overfull \hbox (28.76021pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 here? 

Overfull \hbox (20.85185pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 Are 

Overfull \hbox (28.18227pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 INNs 

Overfull \hbox (16.28934pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 re- 

Overfull \hbox (20.82146pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 ally 

Overfull \hbox (19.60477pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 dif- 

Overfull \hbox (19.63518pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 fer- 

Overfull \hbox (18.38809pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 ent 

Overfull \hbox (28.42563pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 thing 

Overfull \hbox (25.71854pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 from 

Overfull \hbox (37.45938pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 RNNs? 

Overfull \hbox (20.85185pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 Are 

Overfull \hbox (21.49062pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 just 

Overfull \hbox (25.11018pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 forc- 

Overfull \hbox (18.08394pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 ing 

Overfull \hbox (8.95892pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 a 

Overfull \hbox (34.2048pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 name?[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 505--505
[][][] 

Overfull \hbox (30.5548pt too wide) in paragraph at lines 505--505
[][][]\OT1/cmr/m/n/10.95 What 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (26.32686pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 right 

Overfull \hbox (28.42563pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 thing 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (15.04227pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 do 

Overfull \hbox (28.76021pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 here? 

Overfull \hbox (20.85185pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 Are 

Overfull \hbox (28.18227pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 INNs 

Overfull \hbox (16.28934pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 re- 

Overfull \hbox (20.82146pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 ally 

Overfull \hbox (19.60477pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 dif- 

Overfull \hbox (19.63518pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 fer- 

Overfull \hbox (18.38809pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 ent 

Overfull \hbox (28.42563pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 thing 

Overfull \hbox (25.71854pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 from 

Overfull \hbox (37.45938pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 RNNs? 

Overfull \hbox (20.85185pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 Are 

Overfull \hbox (21.49062pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 just 

Overfull \hbox (25.11018pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 forc- 

Overfull \hbox (18.08394pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 ing 

Overfull \hbox (8.95892pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 a 

Overfull \hbox (34.2048pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 name?[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 505--505
[][][] 
[9 <./Figures/rnn.png>]

LaTeX Warning: Reference `eqn:nestedf' on page 10 undefined on input line 507.


LaTeX Warning: Reference `eqn:nestedF' on page 10 undefined on input line 507.


LaTeX Warning: Reference `sec:method_mlp' on page 10 undefined on input line 50
7.


LaTeX Warning: Reference `fig:layersmlp' on page 10 undefined on input line 507
.


LaTeX Warning: Reference `sec:method_mlp' on page 10 undefined on input line 52
0.


Overfull \hbox (22.34227pt too wide) in paragraph at lines 520--520
[][][]\OT1/cmr/m/n/10.95 The 

Overfull \hbox (27.20894pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 men- 

Overfull \hbox (22.34229pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 tion 

Overfull \hbox (12.30476pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 of 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (27.20894pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 iden- 

Overfull \hbox (20.51729pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 tity 

Overfull \hbox (23.58936pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 here 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (31.77145pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 jump- 

Overfull \hbox (18.08394pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 ing 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (21.12561pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 gun 

Overfull \hbox (7.43808pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 I 

Overfull \hbox (31.77148pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 think, 

Overfull \hbox (7.43808pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 I 

Overfull \hbox (29.03395pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 mean 

Overfull \hbox (21.18645pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 this 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (36.33395pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 needed 

Overfull \hbox (16.59352pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 for 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (27.96936pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 RNN 

Overfull \hbox (28.45604pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 later, 

Overfull \hbox (19.90895pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 but 

Overfull \hbox (19.30061pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 not 

Overfull \hbox (16.59352pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 for 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (32.68394pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 equiv- 

Overfull \hbox (12.60892pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 a- 

Overfull \hbox (27.20894pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 lence 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (27.81729pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 MLP 

Overfull \hbox (31.1631pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 which 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (20.5781pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 dis- 

Overfull \hbox (34.02228pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 cussed 

Overfull \hbox (23.58936pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 here[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 520--520
[][][] 

Overfull \hbox (22.34227pt too wide) in paragraph at lines 520--520
[][][]\OT1/cmr/m/n/10.95 The 

Overfull \hbox (27.20894pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 men- 

Overfull \hbox (22.34229pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 tion 

Overfull \hbox (12.30476pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 of 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (27.20894pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 iden- 

Overfull \hbox (20.51729pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 tity 

Overfull \hbox (23.58936pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 here 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (31.77145pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 jump- 

Overfull \hbox (18.08394pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 ing 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (21.12561pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 gun 

Overfull \hbox (7.43808pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 I 

Overfull \hbox (31.77148pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 think, 

Overfull \hbox (7.43808pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 I 

Overfull \hbox (29.03395pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 mean 

Overfull \hbox (21.18645pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 this 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (36.33395pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 needed 

Overfull \hbox (16.59352pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 for 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (27.96936pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 RNN 

Overfull \hbox (28.45604pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 later, 

Overfull \hbox (19.90895pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 but 

Overfull \hbox (19.30061pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 not 

Overfull \hbox (16.59352pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 for 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (32.68394pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 equiv- 

Overfull \hbox (12.60892pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 a- 

Overfull \hbox (27.20894pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 lence 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (27.81729pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 MLP 

Overfull \hbox (31.1631pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 which 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (20.5781pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 dis- 

Overfull \hbox (34.02228pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 cussed 

Overfull \hbox (23.58936pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 here[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 520--520
[][][] 

LaTeX Warning: Reference `fig:iterativemlp' on page 10 undefined on input line 
520.


LaTeX Warning: Reference `fig:iterativemlp' on page 10 undefined on input line 
520.


LaTeX Warning: Reference `fig:layersmlp' on page 10 undefined on input line 520
.


Overfull \hbox (28.47125pt too wide) in paragraph at lines 520--520
[][][]$\OML/cmm/m/it/10.95 f\OT1/cmr/m/n/10.95 (\OML/cmm/m/it/10.95 X\OT1/cmr/m
/n/10.95 )$ 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (19.30061pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 not 

Overfull \hbox (8.95892pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 a 

Overfull \hbox (34.29602pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 square 

Overfull \hbox (21.73393pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 ma- 

Overfull \hbox (23.89355pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 trix. 

Overfull \hbox (11.69643pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 It 

Overfull \hbox (23.55893pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 con- 

Overfull \hbox (26.66145pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 tains 

Overfull \hbox (8.95892pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 a 

Overfull \hbox (34.29602pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 square 

Overfull \hbox (21.73393pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 ma- 

Overfull \hbox (20.85188pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 trix[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 520--520
[][][] 

Overfull \hbox (28.47125pt too wide) in paragraph at lines 520--520
[][][]$\OML/cmm/m/it/10.95 f\OT1/cmr/m/n/10.95 (\OML/cmm/m/it/10.95 X\OT1/cmr/m
/n/10.95 )$ 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (19.30061pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 not 

Overfull \hbox (8.95892pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 a 

Overfull \hbox (34.29602pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 square 

Overfull \hbox (21.73393pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 ma- 

Overfull \hbox (23.89355pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 trix. 

Overfull \hbox (11.69643pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 It 

Overfull \hbox (23.55893pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 con- 

Overfull \hbox (26.66145pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 tains 

Overfull \hbox (8.95892pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 a 

Overfull \hbox (34.29602pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 square 

Overfull \hbox (21.73393pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 ma- 

Overfull \hbox (20.85188pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 trix[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 520--520
[][][] 

Overfull \hbox (24.83644pt too wide) in paragraph at lines 520--520
[][][]\OT1/cmr/m/n/10.95 This 

Overfull \hbox (18.08392pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 de- 

Overfull \hbox (29.73352pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 scrip- 

Overfull \hbox (22.34229pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 tion 

Overfull \hbox (29.70311pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 needs 

Overfull \hbox (27.26978pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 some 

Overfull \hbox (26.63103pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 work[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 520--520
[][][] 

Overfull \hbox (24.83644pt too wide) in paragraph at lines 520--520
[][][]\OT1/cmr/m/n/10.95 This 

Overfull \hbox (18.08392pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 de- 

Overfull \hbox (29.73352pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 scrip- 

Overfull \hbox (22.34229pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 tion 

Overfull \hbox (29.70311pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 needs 

Overfull \hbox (27.26978pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 some 

Overfull \hbox (26.63103pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 work[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 520--520
[][][] 
[10 <./Figures/layersmlp.png>]

LaTeX Warning: Marginpar on page 11 moved.


Overfull \hbox (22.9506pt too wide) in paragraph at lines 579--579
[][][]\OT1/cmr/m/n/10.95 Can 

Overfull \hbox (21.18645pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 this 

Overfull \hbox (14.7381pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 be 

Overfull \hbox (22.64644pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 bet- 

Overfull \hbox (16.89769pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 ter 

Overfull \hbox (25.99228pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 done 

Overfull \hbox (17.53642pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 us- 

Overfull \hbox (18.08394pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 ing 

Overfull \hbox (19.45268pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 La- 

Overfull \hbox (28.72977pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 TeX?[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 579--579
[][][] 

Overfull \hbox (22.9506pt too wide) in paragraph at lines 579--579
[][][]\OT1/cmr/m/n/10.95 Can 

Overfull \hbox (21.18645pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 this 

Overfull \hbox (14.7381pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 be 

Overfull \hbox (22.64644pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 bet- 

Overfull \hbox (16.89769pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 ter 

Overfull \hbox (25.99228pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 done 

Overfull \hbox (17.53642pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 us- 

Overfull \hbox (18.08394pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 ing 

Overfull \hbox (19.45268pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 La- 

Overfull \hbox (28.72977pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 TeX?[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 579--579
[][][] 

LaTeX Warning: Reference `eqn:iterativemlp' on page 11 undefined on input line 
581.


LaTeX Warning: Reference `eqn:nestedmlp' on page 11 undefined on input line 581
.


LaTeX Warning: Reference `fig:layersmlp' on page 11 undefined on input line 581
.


LaTeX Warning: Reference `fig:iterativemlp' on page 11 undefined on input line 
581.

[11 <./Figures/iterative1.png>]

LaTeX Warning: Reference `fig:iterativeweightspace' on page 12 undefined on inp
ut line 587.


LaTeX Warning: Reference `fig:iterativeweightspace' on page 12 undefined on inp
ut line 621.


LaTeX Warning: Reference `fig:iterativeweightspace2' on page 12 undefined on in
put line 621.

[12 <./Figures/iterative02.png>] [13 <./Figures/weightspace01.png>]

LaTeX Warning: Reference `sec:method_iterative_representation' on page 14 undef
ined on input line 645.


LaTeX Warning: Reference `fig:iterativeweightspace2' on page 14 undefined on in
put line 645.


LaTeX Warning: Reference `fig:iterativecombinedH' on page 14 undefined on input
 line 645.


LaTeX Warning: Reference `fig:iterativecombinedH' on page 14 undefined on input
 line 645.


LaTeX Warning: Reference `fig:iterativeweightspace2' on page 14 undefined on in
put line 650.


LaTeX Warning: Reference `sec:method_iterative_representation' on page 14 undef
ined on input line 650.


LaTeX Warning: Reference `fig:iterativeweightspace2' on page 14 undefined on in
put line 650.


LaTeX Warning: Reference `sec:method_iterative_representation' on page 14 undef
ined on input line 650.


LaTeX Warning: Reference `fig:iterativecombinedH' on page 14 undefined on input
 line 654.


LaTeX Warning: Reference `fig:iterativerelu' on page 14 undefined on input line
 654.


LaTeX Warning: Reference `sec:method_rnn' on page 14 undefined on input line 65
4.


LaTeX Warning: Reference `sec:method_iterative_representation' on page 14 undef
ined on input line 667.


LaTeX Warning: Reference `eqn:Rnneq' on page 14 undefined on input line 667.


LaTeX Warning: Reference `sec:method_rnn' on page 14 undefined on input line 66
7.


LaTeX Warning: Reference `eqn:Rnneq2' on page 14 undefined on input line 667.

[14 <./Figures/weightspace02.png>]

LaTeX Warning: Reference `fig:iterativerelu' on page 15 undefined on input line
 671.


LaTeX Warning: Reference `eqn:Rnneq2' on page 15 undefined on input line 671.


LaTeX Warning: Reference `eqn:Rnneq3_expanded' on page 15 undefined on input li
ne 671.


LaTeX Warning: Reference `fig:iterativeproj' on page 15 undefined on input line
 681.


LaTeX Warning: Reference `fig:iterativemlp' on page 15 undefined on input line 
681.


LaTeX Warning: Reference `eqn:Rnneq3' on page 15 undefined on input line 681.


LaTeX Warning: Reference `fig:iterativerelu' on page 15 undefined on input line
 686.


LaTeX Warning: Reference `eqn:Rnneq3_expanded' on page 15 undefined on input li
ne 686.


LaTeX Warning: Reference `fig:iterativerelu' on page 15 undefined on input line
 686.


LaTeX Warning: Reference `eqn:Rnneq3_expanded' on page 15 undefined on input li
ne 686.


LaTeX Warning: Reference `fig:iterativeproj' on page 15 undefined on input line
 690.


LaTeX Warning: Reference `eqn:Rnneq4' on page 15 undefined on input line 690.

[15 <./Figures/weightspace03.png>]
Overfull \hbox (27.81728pt too wide) in paragraph at lines 694--694
[][][]\OT1/cmr/m/n/10.95 clean 

Overfull \hbox (15.6506pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 up 

Overfull \hbox (21.12561pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 and 

Overfull \hbox (26.60063pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 hook 

Overfull \hbox (15.6506pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 up 

Overfull \hbox (24.77562pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 with 

Overfull \hbox (30.69345pt too wide) in paragraph at lines 694--694
\OML/cmm/m/it/10.95 proj[]$ 

Overfull \hbox (18.69226pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 no- 

Overfull \hbox (16.86726pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 ta- 

Overfull \hbox (22.34229pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 tion[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 694--694
[][][] 

Overfull \hbox (27.81728pt too wide) in paragraph at lines 694--694
[][][]\OT1/cmr/m/n/10.95 clean 

Overfull \hbox (15.6506pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 up 

Overfull \hbox (21.12561pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 and 

Overfull \hbox (26.60063pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 hook 

Overfull \hbox (15.6506pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 up 

Overfull \hbox (24.77562pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 with 

Overfull \hbox (30.69345pt too wide) in paragraph at lines 694--694
\OML/cmm/m/it/10.95 proj[]$ 

Overfull \hbox (18.69226pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 no- 

Overfull \hbox (16.86726pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 ta- 

Overfull \hbox (22.34229pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 tion[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 694--694
[][][] 
[16 <./Figures/rnndiff.png>]
Overfull \hbox (27.81728pt too wide) in paragraph at lines 744--744
[][][]\OT1/cmr/m/n/10.95 clean 

Overfull \hbox (15.6506pt too wide) in paragraph at lines 744--744
\OT1/cmr/m/n/10.95 up 

Overfull \hbox (21.12561pt too wide) in paragraph at lines 744--744
\OT1/cmr/m/n/10.95 and 

Overfull \hbox (20.51727pt too wide) in paragraph at lines 744--744
\OT1/cmr/m/n/10.95 cite[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 744--744
[][][] 

Overfull \hbox (27.81728pt too wide) in paragraph at lines 744--744
[][][]\OT1/cmr/m/n/10.95 clean 

Overfull \hbox (15.6506pt too wide) in paragraph at lines 744--744
\OT1/cmr/m/n/10.95 up 

Overfull \hbox (21.12561pt too wide) in paragraph at lines 744--744
\OT1/cmr/m/n/10.95 and 

Overfull \hbox (20.51727pt too wide) in paragraph at lines 744--744
\OT1/cmr/m/n/10.95 cite[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 744--744
[][][] 

Overfull \hbox (43.63399pt too wide) in paragraph at lines 785--785
[][][]\OT1/cmr/m/n/10.95 notation 

Overfull \hbox (19.30061pt too wide) in paragraph at lines 785--785
\OT1/cmr/m/n/10.95 not 

Overfull \hbox (27.5131pt too wide) in paragraph at lines 785--785
\OT1/cmr/m/n/10.95 quite 

Overfull \hbox (29.36853pt too wide) in paragraph at lines 785--785
\OT1/cmr/m/n/10.95 right. 

Overfull \hbox (31.83228pt too wide) in paragraph at lines 785--785
\OT1/cmr/m/n/10.95 Needs 

Overfull \hbox (15.60876pt too wide) in paragraph at lines 785--785
\OML/cmm/m/it/10.95 ^^[\OMS/cmsy/m/n/10.95 ^^N$[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 785--785
[][][] 

Overfull \hbox (43.63399pt too wide) in paragraph at lines 785--785
[][][]\OT1/cmr/m/n/10.95 notation 

Overfull \hbox (19.30061pt too wide) in paragraph at lines 785--785
\OT1/cmr/m/n/10.95 not 

Overfull \hbox (27.5131pt too wide) in paragraph at lines 785--785
\OT1/cmr/m/n/10.95 quite 

Overfull \hbox (29.36853pt too wide) in paragraph at lines 785--785
\OT1/cmr/m/n/10.95 right. 

Overfull \hbox (31.83228pt too wide) in paragraph at lines 785--785
\OT1/cmr/m/n/10.95 Needs 

Overfull \hbox (15.60876pt too wide) in paragraph at lines 785--785
\OML/cmm/m/it/10.95 ^^[\OMS/cmsy/m/n/10.95 ^^N$[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 785--785
[][][] 

Overfull \hbox (46.09772pt too wide) in paragraph at lines 811--811
[][][]\OT1/cmr/m/n/10.95 Theorem 

Overfull \hbox (30.85893pt too wide) in paragraph at lines 811--811
\OT1/cmr/m/n/10.95 above 

Overfull \hbox (29.70311pt too wide) in paragraph at lines 811--811
\OT1/cmr/m/n/10.95 needs 

Overfull \hbox (30.91977pt too wide) in paragraph at lines 811--811
\OT1/cmr/m/n/10.95 some- 

Overfull \hbox (28.42563pt too wide) in paragraph at lines 811--811
\OT1/cmr/m/n/10.95 thing 

Overfull \hbox (19.90894pt too wide) in paragraph at lines 811--811
\OT1/cmr/m/n/10.95 like 

Overfull \hbox (21.18645pt too wide) in paragraph at lines 811--811
\OT1/cmr/m/n/10.95 this[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 811--811
[][][] 

Overfull \hbox (46.09772pt too wide) in paragraph at lines 811--811
[][][]\OT1/cmr/m/n/10.95 Theorem 

Overfull \hbox (30.85893pt too wide) in paragraph at lines 811--811
\OT1/cmr/m/n/10.95 above 

Overfull \hbox (29.70311pt too wide) in paragraph at lines 811--811
\OT1/cmr/m/n/10.95 needs 

Overfull \hbox (30.91977pt too wide) in paragraph at lines 811--811
\OT1/cmr/m/n/10.95 some- 

Overfull \hbox (28.42563pt too wide) in paragraph at lines 811--811
\OT1/cmr/m/n/10.95 thing 

Overfull \hbox (19.90894pt too wide) in paragraph at lines 811--811
\OT1/cmr/m/n/10.95 like 

Overfull \hbox (21.18645pt too wide) in paragraph at lines 811--811
\OT1/cmr/m/n/10.95 this[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 811--811
[][][] 

LaTeX Warning: Marginpar on page 17 moved.


LaTeX Warning: Reference `eqn:CEloss' on page 17 undefined on input line 822.

[17]

LaTeX Warning: Reference `eqn:BCEloss' on page 18 undefined on input line 828.


LaTeX Warning: Reference `eqn:CEloss' on page 18 undefined on input line 828.


LaTeX Warning: Reference `eqn:BCEloss' on page 18 undefined on input line 828.


LaTeX Warning: Reference `eqn:endacc' on page 18 undefined on input line 836.


LaTeX Warning: Reference `eqn:accuracy' on page 18 undefined on input line 842.


[18]

Package natbib Warning: Citation `lecun2010mnist' on page 19 undefined on input
 line 854.


LaTeX Warning: Reference `fig:mnist' on page 19 undefined on input line 854.


Package natbib Warning: Citation `Falcon_PyTorch_Lightning_2019' on page 19 und
efined on input line 865.


Package natbib Warning: Citation `torchvision' on page 19 undefined on input li
ne 865.


LaTeX Warning: Reference `fig:mnistbaseline' on page 19 undefined on input line
 865.


LaTeX Warning: Reference `fig:mnisterase' on page 19 undefined on input line 89
6.

[19 <./Figures/mnist_raw.png>]

LaTeX Warning: Reference `fig:mnistperspective' on page 20 undefined on input l
ine 898.


LaTeX Warning: Reference `fig:mnistboth' on page 20 undefined on input line 898
.

[20 <./Figures/mnist_baseline.png> <./Figures/mnist_erase.png> <./Figures/mnist
_perspective.png> <./Figures/mnist_both.png>] [21 <./Figures/mnist_perspective_
small_anomaly.png> <./Figures/mnist_perspective_anomaly.png> <./Figures/mnist_e
rase_anomaly.png> <./Figures/mnist_noise_anomaly.png> <./Figures/mnist_both_ano
maly.png> <./Figures/mnist_blur_anomaly.png> <./Figures/mnist_sharpness_anomaly
.png>]

LaTeX Warning: Reference `fig:sequential_transformations' on page 22 undefined 
on input line 1020.

[22]

LaTeX Warning: Reference `sec:results_model_structure' on page 23 undefined on 
input line 1032.


LaTeX Warning: Reference `sec:results_model_comparisons' on page 23 undefined o
n input line 1032.


LaTeX Warning: Reference `sec:results_density_sparsity' on page 23 undefined on
 input line 1033.


LaTeX Warning: Reference `sec:results_density' on page 23 undefined on input li
ne 1033.


LaTeX Warning: Reference `sec:results_sparsity' on page 23 undefined on input l
ine 1033.


Package natbib Warning: Citation `NEURIPS2019_9015' on page 23 undefined on inp
ut line 1033.


Package natbib Warning: Citation `Falcon_PyTorch_Lightning_2019' on page 23 und
efined on input line 1033.


Package natbib Warning: Citation `wandb' on page 23 undefined on input line 103
4.


Underfull \vbox (badness 10000) has occurred while \output is active [23 <./Fig
ures/randomanomaly.png>]

LaTeX Warning: Reference `fig:literalmlp' on page 24 undefined on input line 10
40.


Underfull \vbox (badness 3826) has occurred while \output is active [24]

LaTeX Warning: Reference `fig:mnistboth' on page 25 undefined on input line 105
8.


LaTeX Warning: Reference `sec:method_MNIST_classification' on page 25 undefined
 on input line 1058.


LaTeX Warning: Reference `fig:randomizediterative' on page 25 undefined on inpu
t line 1058.


LaTeX Warning: Reference `fig:iterativemlp' on page 25 undefined on input line 
1058.


LaTeX Warning: Reference `fig:literalmlp' on page 25 undefined on input line 10
60.


LaTeX Warning: Reference `fig:randomizediterative' on page 25 undefined on inpu
t line 1060.


LaTeX Warning: Reference `fig:iterativemlpcomparison' on page 25 undefined on i
nput line 1060.


LaTeX Warning: Reference `fig:literalmlp' on page 25 undefined on input line 10
65.


LaTeX Warning: Reference `fig:randomizediterative' on page 25 undefined on inpu
t line 1065.


LaTeX Warning: Reference `fig:iterativearchitectures' on page 25 undefined on i
nput line 1065.


LaTeX Warning: Reference `fig:literalmlp' on page 25 undefined on input line 10
65.


LaTeX Warning: Reference `fig:randomizediterative' on page 25 undefined on inpu
t line 1065.


LaTeX Warning: Reference `fig:iterativearchitectures' on page 25 undefined on i
nput line 1065.


LaTeX Warning: Reference `fig:iterativemlpnonrandom' on page 25 undefined on in
put line 1069.


LaTeX Warning: Reference `fig:literalmlp' on page 25 undefined on input line 10
74.


LaTeX Warning: Reference `fig:literalmlp' on page 25 undefined on input line 10
74.


LaTeX Warning: Reference `fig:iterativemlpnonrandom' on page 25 undefined on in
put line 1078.


LaTeX Warning: Reference `fig:iterativemlpcomparisons' on page 25 undefined on 
input line 1078.


Underfull \vbox (badness 1237) has occurred while \output is active [25 <./Figu
res/iterative2.png> <./Figures/iterative3.png>] [26 <./Figures/iterative4.png> 
<./Figures/iterative7.png>]

LaTeX Warning: Reference `fig:randomizediterative' on page 27 undefined on inpu
t line 1083.


LaTeX Warning: Reference `fig:iterativemlpnonrandom' on page 27 undefined on in
put line 1083.


LaTeX Warning: Reference `fig:randomizediterative' on page 27 undefined on inpu
t line 1083.


LaTeX Warning: Reference `fig:iterativemlpnonrandom' on page 27 undefined on in
put line 1083.


LaTeX Warning: Reference `fig:randomizedoutliers' on page 27 undefined on input
 line 1087.


LaTeX Warning: Reference `sec:results_density_sparsity' on page 27 undefined on
 input line 1096.


LaTeX Warning: Reference `sec:results_model_comparisons' on page 27 undefined o
n input line 1096.

[27 <./Figures/iterative5.png>]
Underfull \vbox (badness 10000) has occurred while \output is active [28 <./Fig
ures/iterative6.png>] [29]
Overfull \hbox (29.03392pt too wide) in paragraph at lines 1121--1121
[][][]\OT1/cmr/m/n/10.95 much 

Overfull \hbox (27.23936pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 more 

Overfull \hbox (26.63103pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 here, 

Overfull \hbox (16.25893pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 in- 

Overfull \hbox (27.20894pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 clud- 

Overfull \hbox (18.08394pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 ing 

Overfull \hbox (23.55893pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 con- 

Overfull \hbox (20.51727pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 tin- 

Overfull \hbox (13.21725pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 u- 

Overfull \hbox (12.60892pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 a- 

Overfull \hbox (22.34229pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 tion 

Overfull \hbox (31.46729pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 meth- 

Overfull \hbox (19.6656pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 ods[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 1121--1121
[][][] 

Overfull \hbox (29.03392pt too wide) in paragraph at lines 1121--1121
[][][]\OT1/cmr/m/n/10.95 much 

Overfull \hbox (27.23936pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 more 

Overfull \hbox (26.63103pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 here, 

Overfull \hbox (16.25893pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 in- 

Overfull \hbox (27.20894pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 clud- 

Overfull \hbox (18.08394pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 ing 

Overfull \hbox (23.55893pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 con- 

Overfull \hbox (20.51727pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 tin- 

Overfull \hbox (13.21725pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 u- 

Overfull \hbox (12.60892pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 a- 

Overfull \hbox (22.34229pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 tion 

Overfull \hbox (31.46729pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 meth- 

Overfull \hbox (19.6656pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 ods[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 1121--1121
[][][] 
[30] (./python/appendix.tex) [31 <./python//figures/Training vs Validation RNN 
medium last.pdf> <./python//figures/Training vs Validation sequential2D_MLP med
ium last.pdf> <./python//figures/Training vs Validation sequential2D_dense medi
um last.pdf>] [32 <./python//figures/Training vs Validation sequential2D_sparse
 medium last.pdf> <./python//figures/Training vs Validation RNN medium all.pdf>
 <./python//figures/Training vs Validation sequential2D_MLP medium all.pdf>]
[33 <./python//figures/Training vs Validation sequential2D_dense medium all.pdf
> <./python//figures/Training vs Validation sequential2D_sparse medium all.pdf>
 <./python//figures/Training vs Validation RNN both_uniform last.pdf>] [34 <./p
ython//figures/Training vs Validation sequential2D_MLP both_uniform last.pdf> <
./python//figures/Training vs Validation sequential2D_dense both_uniform last.p
df> <./python//figures/Training vs Validation sequential2D_sparse both_uniform 
last.pdf>] [35 <./python//figures/Training vs Validation RNN both_uniform all.p
df> <./python//figures/Training vs Validation sequential2D_MLP both_uniform all
.pdf> <./python//figures/Training vs Validation sequential2D_dense both_uniform
 all.pdf>] [36 <./python//figures/Training vs Validation sequential2D_sparse bo
th_uniform all.pdf> <./python//figures/Training vs Validation RNN both_random l
ast.pdf> <./python//figures/Training vs Validation sequential2D_MLP both_random
 last.pdf>] [37 <./python//figures/Training vs Validation sequential2D_dense bo
th_random last.pdf> <./python//figures/Training vs Validation sequential2D_spar
se both_random last.pdf> <./python//figures/Training vs Validation RNN both_ran
dom all.pdf>] [38 <./python//figures/Training vs Validation sequential2D_MLP bo
th_random all.pdf> <./python//figures/Training vs Validation sequential2D_dense
 both_random all.pdf> <./python//figures/Training vs Validation sequential2D_sp
arse both_random all.pdf>] [39 <./python//figures/model validation comparison m
edium last.pdf> <./python//figures/model validation comparison both_uniform las
t.pdf> <./python//figures/model validation comparison both_random last.pdf>]
[40 <./python//figures/model validation comparison medium all.pdf> <./python//f
igures/model validation comparison both_uniform all.pdf> <./python//figures/mod
el validation comparison both_random all.pdf>] [41 <./python//figures/iteration
 comparison medium RNN last.pdf> <./python//figures/iteration comparison medium
 RNN all.pdf> <./python//figures/iteration comparison medium sequential2D_MLP l
ast.pdf>] [42 <./python//figures/iteration comparison medium sequential2D_MLP a
ll.pdf> <./python//figures/iteration comparison medium sequential2D_dense last.
pdf> <./python//figures/iteration comparison medium sequential2D_dense all.pdf>
] [43 <./python//figures/iteration comparison medium sequential2D_sparse last.p
df> <./python//figures/iteration comparison medium sequential2D_sparse all.pdf>
 <./python//figures/all vs last medium RNN.pdf>] [44 <./python//figures/all vs 
last medium sequential2D_MLP.pdf> <./python//figures/all vs last medium sequent
ial2D_dense.pdf> <./python//figures/all vs last medium sequential2D_sparse.pdf>
] [45 <./python//figures/all vs last both_uniform RNN.pdf> <./python//figures/a
ll vs last both_uniform sequential2D_MLP.pdf> <./python//figures/all vs last bo
th_uniform sequential2D_dense.pdf>] [46 <./python//figures/all vs last both_uni
form sequential2D_sparse.pdf> <./python//figures/all vs last both_random RNN.pd
f> <./python//figures/all vs last both_random sequential2D_MLP.pdf>] [47 <./pyt
hon//figures/all vs last both_random sequential2D_dense.pdf> <./python//figures
/all vs last both_random sequential2D_sparse.pdf>] (./MAIN.bbl [48]
Underfull \hbox (badness 1365) in paragraph at lines 155--165
[]\OT1/cmr/m/n/10.95 Adam Paszke, Sam Gross, Fran-cisco Massa, Adam Lerer, Jame
s Brad-bury, Gre-

Underfull \hbox (badness 1360) in paragraph at lines 155--165
\OT1/cmr/m/n/10.95 ban Des-mai-son, An-dreas Kopf, Ed-ward Yang, Zachary De-Vit
o, Mar-tin Rai-son,

Underfull \hbox (badness 1817) in paragraph at lines 155--165
\OT1/cmr/m/n/10.95 8035. Cur-ran As-so-ciates, Inc., 2019.  URL []$\OT1/cmtt/m/
n/10.95 http : / / papers . neurips . cc / paper /

Underfull \hbox (badness 10000) in paragraph at lines 155--165
\OT1/cmtt/m/n/10.95 9015-[]pytorch-[]an-[]imperative-[]style-[]high-[]performan
ce-[]deep-[]learning-[]library .
[49]) [50]

Package hyperref Warning: old tdo file detected, not used; run LaTeX again.


Package natbib Warning: There were undefined citations.


AED: lastpage setting LastPage
[51] (./MAIN.aux (./python/appendix.aux)

Package natbib Warning: Citation(s) may have changed.
(natbib)                Rerun to get citations correct.

)

LaTeX Warning: There were undefined references.


LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.


Package rerunfilecheck Warning: File `MAIN.out' has changed.
(rerunfilecheck)                Rerun to get outlines right
(rerunfilecheck)                or use package `bookmark'.

 )
(see the transcript file for additional information) </home/rcpaffenroth/.texli
ve2021/texmf-var/fonts/pk/ljfour/jknappen/ec/tcrm1095.600pk> </home/rcpaffenrot
h/.texlive2021/texmf-var/fonts/pk/ljfour/jknappen/ec/tcrm0800.600pk></usr/share
/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx10.pfb></usr/share/texli
ve/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx12.pfb></usr/share/texlive/tex
mf-dist/fonts/type1/public/amsfonts/cm/cmbxti10.pfb></usr/share/texlive/texmf-d
ist/fonts/type1/public/amsfonts/cm/cmcsc10.pfb></usr/share/texlive/texmf-dist/f
onts/type1/public/amsfonts/cm/cmex10.pfb></usr/share/texlive/texmf-dist/fonts/t
ype1/public/amsfonts/cm/cmmi10.pfb></usr/share/texlive/texmf-dist/fonts/type1/p
ublic/amsfonts/cm/cmmi6.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/a
msfonts/cm/cmmi8.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts
/cm/cmr10.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr
6.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb></
usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr9.pfb></usr/shar
e/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb></usr/share/texl
ive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy6.pfb></usr/share/texlive/tex
mf-dist/fonts/type1/public/amsfonts/cm/cmsy8.pfb></usr/share/texlive/texmf-dist
/fonts/type1/public/amsfonts/cm/cmti10.pfb></usr/share/texlive/texmf-dist/fonts
/type1/public/amsfonts/cm/cmtt10.pfb></usr/share/texlive/texmf-dist/fonts/type1
/public/amsfonts/cm/cmtt8.pfb></usr/share/texlive/texmf-dist/fonts/type1/public
/amsfonts/symbols/msbm10.pfb>
Output written on MAIN.pdf (51 pages, 2952682 bytes).
Transcript written on MAIN.log.
Latexmk: Found input bbl file 'MAIN.bbl'
Latexmk: References changed.
Latexmk: References changed.
Latexmk: References changed.
Latexmk: Log file says output to 'MAIN.pdf'
Latexmk: List of undefined refs and citations:
  Citation `10.1145/2908812.2908834' on page 2 undefined on input line 99
  Citation `10.1162/neco_a_01199' on page 3 undefined on input line 118
  Citation `10.2307/1721427' on page 3 undefined on input line 101
  Citation `1272974' on page 9 undefined on input line 497
  Citation `9108717' on page 4 undefined on input line 122
  Citation `DBLP:journals/corr/abs-1711-02782' on page 2 undefined on input line 99
  Citation `DBLP:journals/corr/abs-1712-05577' on page 3 undefined on input line 101
  Citation `FIXME' on page 4 undefined on input line 144
  Citation `Falcon_PyTorch_Lightning_2019' on page 19 undefined on input line 865
  Citation `Falcon_PyTorch_Lightning_2019' on page 23 undefined on input line 1033
  Citation `Liu2021' on page 2 undefined on input line 99
  Citation `MAN83' on page 9 undefined on input line 497
  Citation `MURTAGH1991183' on page 4 undefined on input line 122
  Citation `NEURIPS2019_9015' on page 23 undefined on input line 1033
  Citation `REHMER20201243' on page 3 undefined on input line 101
  Citation `SUGIE1991729' on page 9 undefined on input line 497
  Citation `Sherstinsky_2020' on page 8 undefined on input line 464
  Citation `Sherstinsky_2020_rnn' on page 8 undefined on input line 483
  Citation `_1998' on page 3 undefined on input line 118
  Citation `chollet2015keras' on page 8 undefined on input line 392
  Citation `dogra2020optimizing' on page 3 undefined on input line 101
  Citation `https://doi.org/10.1111/j.1749-6632.1980.tb29690.x' on page 9 undefined on input line 497
  Citation `https://doi.org/10.48550/arxiv.1508.02774' on page 3 undefined on input line 118
  Citation `https://doi.org/10.48550/arxiv.1801.01078' on page 3 undefined on input line 118
  Citation `https://doi.org/10.48550/arxiv.1909.03011' on page 2 undefined on input line 99
  Citation `lecun2010mnist' on page 19 undefined on input line 854
  Citation `lecun2015deep' on page 1 undefined on input line 91
  Citation `miljanovic2012comparative' on page 3 undefined on input line 107
  Citation `narang2017blocksparse' on page 6 undefined on input line 232
  Citation `nla.cat-vn1299669' on page 9 undefined on input line 497
  Citation `pmlr-v28-pascanu13' on page 8 undefined on input line 483
  Citation `pytorch2017automatic' on page 5 undefined on input line 229
  Citation `pytorch2017automatic' on page 7 undefined on input line 381
  Citation `pytorch2017automatic' on page 8 undefined on input line 392
  Citation `rnn' on page 1 undefined on input line 90
  Citation `rumelhart1986learning' on page 8 undefined on input line 464
  Citation `schafer2006recurrent' on page 1 undefined on input line 91
  Citation `siegelmann1991turing' on page 1 undefined on input line 91
  Citation `sparse_survey' on page 7 undefined on input line 388
  Citation `torchvision' on page 19 undefined on input line 865
  Citation `vogt2022lyapunov' on page 3 undefined on input line 101
  Citation `wandb' on page 23 undefined on input line 1034
  Citation `yeung2019learning' on page 3 undefined on input line 101
  Reference `eq:long-eq' on page 5 undefined on input line 180
  Reference `eq:long-eq' on page 5 undefined on input line 227
  Reference `eq:long-eq' on page 6 undefined on input line 237
  Reference `eqn:BCEloss' on page 18 undefined on input line 828
  Reference `eqn:CEloss' on page 17 undefined on input line 822
  Reference `eqn:CEloss' on page 18 undefined on input line 828
  Reference `eqn:Rnneq' on page 14 undefined on input line 667
  Reference `eqn:Rnneq' on page 8 undefined on input line 464
  Reference `eqn:Rnneq2' on page 14 undefined on input line 667
  Reference `eqn:Rnneq2' on page 15 undefined on input line 671
  Reference `eqn:Rnneq3' on page 15 undefined on input line 681
  Reference `eqn:Rnneq3_expanded' on page 15 undefined on input line 671
  Reference `eqn:Rnneq3_expanded' on page 15 undefined on input line 686
  Reference `eqn:Rnneq4' on page 15 undefined on input line 690
  Reference `eqn:accuracy' on page 18 undefined on input line 842
  Reference `eqn:endacc' on page 18 undefined on input line 836
  Reference `eqn:gptmini' on page 6 undefined on input line 253
  Reference `eqn:gptmini' on page 6 undefined on input line 258
  Reference `eqn:gptmini' on page 6 undefined on input line 259
  Reference `eqn:gptmini' on page 7 undefined on input line 379
  Reference `eqn:iteration1' on page 7 undefined on input line 299
  Reference `eqn:iteration1' on page 7 undefined on input line 339
  Reference `eqn:iteration1' on page 7 undefined on input line 379
  Reference `eqn:iteration1' on page 7 undefined on input line 383
  Reference `eqn:iteration2' on page 7 undefined on input line 383
  Reference `eqn:iteration3' on page 7 undefined on input line 383
  Reference `eqn:iterativemlp' on page 11 undefined on input line 581
  Reference `eqn:layerW' on page 4 undefined on input line 144
  Reference `eqn:layerw' on page 8 undefined on input line 464
  Reference `eqn:nestedF' on page 10 undefined on input line 507
  Reference `eqn:nestedF' on page 9 undefined on input line 497
  Reference `eqn:nestedF' on page 9 undefined on input line 503
  Reference `eqn:nestedF' on page 9 undefined on input line 505
  Reference `eqn:nestedf' on page 10 undefined on input line 507
  Reference `eqn:nestedf' on page 9 undefined on input line 505
  Reference `eqn:nestedfx' on page 4 undefined on input line 130
  Reference `eqn:nestedfx' on page 4 undefined on input line 138
  Reference `eqn:nestedfx' on page 9 undefined on input line 503
  Reference `eqn:nestedmlp' on page 11 undefined on input line 581
  Reference `eqn:skipiteration3' on page 7 undefined on input line 388
  Reference `eqn:wmatrix' on page 4 undefined on input line 144
  Reference `eqn:wmatrix' on page 8 undefined on input line 464
  Reference `eqn:xmatrix' on page 4 undefined on input line 144
  Reference `eqn:xmatrix' on page 8 undefined on input line 464
  Reference `fig:iterativearchitectures' on page 25 undefined on input line 1065
  Reference `fig:iterativecombinedH' on page 14 undefined on input line 645
  Reference `fig:iterativecombinedH' on page 14 undefined on input line 654
  Reference `fig:iterativemlp' on page 10 undefined on input line 520
  Reference `fig:iterativemlp' on page 11 undefined on input line 581
  Reference `fig:iterativemlp' on page 15 undefined on input line 681
  Reference `fig:iterativemlp' on page 25 undefined on input line 1058
  Reference `fig:iterativemlpcomparison' on page 25 undefined on input line 1060
  Reference `fig:iterativemlpcomparisons' on page 25 undefined on input line 1078
  Reference `fig:iterativemlpnonrandom' on page 25 undefined on input line 1069
  Reference `fig:iterativemlpnonrandom' on page 25 undefined on input line 1078
  Reference `fig:iterativemlpnonrandom' on page 27 undefined on input line 1083
  Reference `fig:iterativeproj' on page 15 undefined on input line 681
  Reference `fig:iterativeproj' on page 15 undefined on input line 690
  Reference `fig:iterativerelu' on page 14 undefined on input line 654
  Reference `fig:iterativerelu' on page 15 undefined on input line 671
  Reference `fig:iterativerelu' on page 15 undefined on input line 686
  Reference `fig:iterativeweightspace' on page 12 undefined on input line 587
  Reference `fig:iterativeweightspace' on page 12 undefined on input line 621
  Reference `fig:iterativeweightspace2' on page 12 undefined on input line 621
  Reference `fig:iterativeweightspace2' on page 14 undefined on input line 645
  Reference `fig:iterativeweightspace2' on page 14 undefined on input line 650
  Reference `fig:layersmlp' on page 10 undefined on input line 507
  Reference `fig:layersmlp' on page 10 undefined on input line 520
  Reference `fig:layersmlp' on page 11 undefined on input line 581
  Reference `fig:literalmlp' on page 24 undefined on input line 1040
  Reference `fig:literalmlp' on page 25 undefined on input line 1060
  Reference `fig:literalmlp' on page 25 undefined on input line 1065
  Reference `fig:literalmlp' on page 25 undefined on input line 1074
  Reference `fig:mnist' on page 19 undefined on input line 854
  Reference `fig:mnistbaseline' on page 19 undefined on input line 865
  Reference `fig:mnistboth' on page 20 undefined on input line 898
  Reference `fig:mnistboth' on page 25 undefined on input line 1058
  Reference `fig:mnisterase' on page 19 undefined on input line 896
  Reference `fig:mnistperspective' on page 20 undefined on input line 898
  Reference `fig:randomizediterative' on page 25 undefined on input line 1058
  Reference `fig:randomizediterative' on page 25 undefined on input line 1060
  Reference `fig:randomizediterative' on page 25 undefined on input line 1065
  Reference `fig:randomizediterative' on page 27 undefined on input line 1083
  Reference `fig:randomizedoutliers' on page 27 undefined on input line 1087
  Reference `fig:rnndiag' on page 8 undefined on input line 482
  Reference `fig:sequential_transformations' on page 22 undefined on input line 1020
  Reference `masked_linear' on page 8 undefined on input line 392
  Reference `sec:conclusions' on page 3 undefined on input line 101
  Reference `sec:method_MNIST_classification' on page 25 undefined on input line 1058
  Reference `sec:method_iterative_analog' on page 9 undefined on input line 492
  Reference `sec:method_iterative_representation' on page 14 undefined on input line 645
  Reference `sec:method_iterative_representation' on page 14 undefined on input line 650
  Reference `sec:method_iterative_representation' on page 14 undefined on input line 667
  Reference `sec:method_lstm' on page 8 undefined on input line 483
  Reference `sec:method_mlp' on page 10 undefined on input line 507
  Reference `sec:method_mlp' on page 10 undefined on input line 520
  Reference `sec:method_mlp' on page 9 undefined on input line 492
  Reference `sec:method_rnn' on page 14 undefined on input line 654
  Reference `sec:method_rnn' on page 14 undefined on input line 667
  Reference `sec:results_density' on page 23 undefined on input line 1033
  Reference `sec:results_density_sparsity' on page 23 undefined on input line 1033
  Reference `sec:results_density_sparsity' on page 27 undefined on input line 1096
  Reference `sec:results_model_comparisons' on page 23 undefined on input line 1032
  Reference `sec:results_model_comparisons' on page 27 undefined on input line 1096
  Reference `sec:results_model_structure' on page 23 undefined on input line 1032
  Reference `sec:results_sparsity' on page 23 undefined on input line 1033
Latexmk: Examining 'MAIN.log'
=== TeX engine is 'pdfTeX'
Latexmk: Found bibliography file(s) [references.bib]
Rule 'bibtex MAIN': File changes, etc:
   Changed files, or newly in use since previous run(s):
      'MAIN.aux'
------------
Run number 1 of rule 'bibtex MAIN'
------------
------------
Running 'bibtex  "MAIN.aux"'
------------
Latexmk: applying rule 'bibtex MAIN'...
This is BibTeX, Version 0.99d (TeX Live 2022/dev/Debian)
The top-level auxiliary file: MAIN.aux
The style file: plainnat.bst
Database file #1: references.bib
Warning--I didn't find a database entry for "FIXME"
Warning--I didn't find a database entry for "sparse_survey"
Warning--I didn't find a database entry for "chollet2015keras"
Warning--can't use both volume and number fields in pmlr-v28-pascanu13
Warning--empty publisher in rnn
(There were 5 warnings)
Rule 'pdflatex': File changes, etc:
   Changed files, or newly in use since previous run(s):
      'MAIN.aux'
      'MAIN.out'
      'MAIN.tdo'
      'python/appendix.aux'
------------
Run number 2 of rule 'pdflatex'
------------
------------
Running 'pdflatex  -recorder  "MAIN.tex"'
------------
Latexmk: applying rule 'pdflatex'...
This is pdfTeX, Version 3.141592653-2.6-1.40.22 (TeX Live 2022/dev/Debian) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./MAIN.tex
LaTeX2e <2021-11-15> patch level 1
L3 programming layer <2022-01-21>
(/usr/share/texlive/texmf-dist/tex/latex/base/article.cls
Document Class: article 2021/10/04 v1.4n Standard LaTeX document class
(/usr/share/texlive/texmf-dist/tex/latex/base/size11.clo)) (./jmlr2e.sty
Document Style `jmlr'.
(/usr/share/texlive/texmf-dist/tex/latex/graphics/epsfig.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-def/pdftex.def))))
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(/usr/share/texlive/texmf-dist/tex/latex/natbib/natbib.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/share/texlive/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty)
(/usr/share/texlive/texmf-dist/tex/generic/iftex/iftex.sty)
(/usr/share/texlive/texmf-dist/tex/generic/pdftexcmds/pdftexcmds.sty
(/usr/share/texlive/texmf-dist/tex/generic/infwarerr/infwarerr.sty))
(/usr/share/texlive/texmf-dist/tex/generic/kvsetkeys/kvsetkeys.sty)
(/usr/share/texlive/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty)
(/usr/share/texlive/texmf-dist/tex/generic/pdfescape/pdfescape.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hycolor/hycolor.sty)
(/usr/share/texlive/texmf-dist/tex/latex/letltxmacro/letltxmacro.sty)
(/usr/share/texlive/texmf-dist/tex/latex/auxhook/auxhook.sty)
(/usr/share/texlive/texmf-dist/tex/latex/kvoptions/kvoptions.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref-langpatches.def)
(/usr/share/texlive/texmf-dist/tex/generic/intcalc/intcalc.sty)
(/usr/share/texlive/texmf-dist/tex/generic/etexcmds/etexcmds.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/puenc.def)
(/usr/share/texlive/texmf-dist/tex/latex/url/url.sty)
(/usr/share/texlive/texmf-dist/tex/generic/bitset/bitset.sty
(/usr/share/texlive/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty))
(/usr/share/texlive/texmf-dist/tex/latex/base/atbegshi-ltx.sty))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/share/texlive/texmf-dist/tex/latex/base/atveryend-ltx.sty)
(/usr/share/texlive/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty
(/usr/share/texlive/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty))))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/share/texlive/texmf-dist/tex/latex/algorithms/algorithmic.sty
(/usr/share/texlive/texmf-dist/tex/latex/base/ifthen.sty))
(/usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty)
(/usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/color.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/todonotes/todonotes.sty
(/usr/share/texlive/texmf-dist/tex/latex/xkeyval/xkeyval.sty
(/usr/share/texlive/texmf-dist/tex/generic/xkeyval/xkeyval.tex
(/usr/share/texlive/texmf-dist/tex/generic/xkeyval/xkvutils.tex)))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-lists.t
ex)) (/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
) (/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/pgf.revision.tex)))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.code.t
ex)) (/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.def
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-pdf.de
f)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.code.
tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigonomet
ric.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.random.cod
e.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.comparison
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integerari
thmetics.code.tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfint.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconstruct.
code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicstate.c
ode.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransformation
s.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathprocessing
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex

(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.code.
tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransparency.c
ode.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.tex))
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.tex
)
(/usr/share/texlive/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-0-65
.sty)
(/usr/share/texlive/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-1-18
.sty)) (/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex

(/usr/share/texlive/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothandlers
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tik
zlibrarytopaths.code.tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tik
zlibrarypositioning.code.tex)
(/usr/share/texlive/texmf-dist/tex/latex/tools/calc.sty))
(/usr/share/texlive/texmf-dist/tex/latex/blkarray/blkarray.sty)
(/usr/share/texlive/texmf-dist/tex/latex/lastpage/lastpage.sty)
(/usr/share/texlive/texmf-dist/tex/latex/l3backend/l3backend-pdftex.def)
(./MAIN.aux (./python/appendix.aux))
(/usr/share/texlive/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/share/texlive/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/share/texlive/texmf-dist/tex/latex/refcount/refcount.sty)
(/usr/share/texlive/texmf-dist/tex/generic/gettitlestring/gettitlestring.sty))
(./MAIN.out) (./MAIN.out)

Package todonotes Warning: The length marginparwidth is less than 2cm and will 
most likely cause issues with the appearance of inserted todonotes. The issue c
an be solved by adding a line like \setlength {\marginparwidth }{2cm} prior to 
loading the todonotes package. on input line 46.


Overfull \hbox (23.86311pt too wide) in paragraph at lines 88--88
[][][]\OT1/cmr/m/n/10.95 Add 

Overfull \hbox (27.81726pt too wide) in paragraph at lines 88--88
\OT1/cmr/m/n/10.95 Venn 

Overfull \hbox (16.25893pt too wide) in paragraph at lines 88--88
\OT1/cmr/m/n/10.95 di- 

Overfull \hbox (12.60892pt too wide) in paragraph at lines 88--88
\OT1/cmr/m/n/10.95 a- 

Overfull \hbox (27.8477pt too wide) in paragraph at lines 88--88
\OT1/cmr/m/n/10.95 gram[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 88--88
[][][] 

Overfull \hbox (23.86311pt too wide) in paragraph at lines 88--88
[][][]\OT1/cmr/m/n/10.95 Add 

Overfull \hbox (27.81726pt too wide) in paragraph at lines 88--88
\OT1/cmr/m/n/10.95 Venn 

Overfull \hbox (16.25893pt too wide) in paragraph at lines 88--88
\OT1/cmr/m/n/10.95 di- 

Overfull \hbox (12.60892pt too wide) in paragraph at lines 88--88
\OT1/cmr/m/n/10.95 a- 

Overfull \hbox (27.8477pt too wide) in paragraph at lines 88--88
\OT1/cmr/m/n/10.95 gram[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 88--88
[][][] 
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd) [1{/var/lib/texmf/fo
nts/map/pdftex/updmap/pdftex.map}] [2]
Overfull \hbox (31.77145pt too wide) in paragraph at lines 101--101
[][][]\OT1/cmr/m/n/10.95 While 

Overfull \hbox (19.30061pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 not 

Overfull \hbox (18.08392pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 de- 

Overfull \hbox (30.25063pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 tailed 

Overfull \hbox (12.60893pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 in 

Overfull \hbox (21.18645pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 this 

Overfull \hbox (18.69226pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 pa- 

Overfull \hbox (22.06853pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 per, 

Overfull \hbox (15.95474pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 we 

Overfull \hbox (18.69226pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 ob- 

Overfull \hbox (27.30019pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 serve 

Overfull \hbox (23.55896pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 that 

Overfull \hbox (19.33102pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 our 

Overfull \hbox (40.89647pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 thought 

Overfull \hbox (22.98102pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 pro- 

Overfull \hbox (21.85559pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 cess 

Overfull \hbox (12.60893pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 in 

Overfull \hbox (21.18645pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 this 

Overfull \hbox (26.63103pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 work 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (33.32271pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 driven 

Overfull \hbox (15.04227pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 by 

Overfull \hbox (19.33102pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 our 

Overfull \hbox (18.08392pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 de- 

Overfull \hbox (20.00018pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 sire 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (23.55893pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 con- 

Overfull \hbox (23.55894pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 nect 

Overfull \hbox (24.16727pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 neu- 

Overfull \hbox (16.28935pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 ral 

Overfull \hbox (22.34227pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 net- 

Overfull \hbox (30.9502pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 works 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (18.99644pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 dy- 

Overfull \hbox (27.81728pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 nam- 

Overfull \hbox (10.17558pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 i- 

Overfull \hbox (16.86726pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 cal 

Overfull \hbox (21.55144pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 sys- 

Overfull \hbox (35.17813pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 tems...[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 101--101
[][][] 

Overfull \hbox (31.77145pt too wide) in paragraph at lines 101--101
[][][]\OT1/cmr/m/n/10.95 While 

Overfull \hbox (19.30061pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 not 

Overfull \hbox (18.08392pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 de- 

Overfull \hbox (30.25063pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 tailed 

Overfull \hbox (12.60893pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 in 

Overfull \hbox (21.18645pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 this 

Overfull \hbox (18.69226pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 pa- 

Overfull \hbox (22.06853pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 per, 

Overfull \hbox (15.95474pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 we 

Overfull \hbox (18.69226pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 ob- 

Overfull \hbox (27.30019pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 serve 

Overfull \hbox (23.55896pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 that 

Overfull \hbox (19.33102pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 our 

Overfull \hbox (40.89647pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 thought 

Overfull \hbox (22.98102pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 pro- 

Overfull \hbox (21.85559pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 cess 

Overfull \hbox (12.60893pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 in 

Overfull \hbox (21.18645pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 this 

Overfull \hbox (26.63103pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 work 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (33.32271pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 driven 

Overfull \hbox (15.04227pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 by 

Overfull \hbox (19.33102pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 our 

Overfull \hbox (18.08392pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 de- 

Overfull \hbox (20.00018pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 sire 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (23.55893pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 con- 

Overfull \hbox (23.55894pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 nect 

Overfull \hbox (24.16727pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 neu- 

Overfull \hbox (16.28935pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 ral 

Overfull \hbox (22.34227pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 net- 

Overfull \hbox (30.9502pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 works 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (18.99644pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 dy- 

Overfull \hbox (27.81728pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 nam- 

Overfull \hbox (10.17558pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 i- 

Overfull \hbox (16.86726pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 cal 

Overfull \hbox (21.55144pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 sys- 

Overfull \hbox (35.17813pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 tems...[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 101--101
[][][] 

Overfull \hbox (31.83228pt too wide) in paragraph at lines 104--104
[][][]\OT1/cmr/m/n/10.95 Needs 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 104--104
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (14.7381pt too wide) in paragraph at lines 104--104
\OT1/cmr/m/n/10.95 be 

Overfull \hbox (38.76729pt too wide) in paragraph at lines 104--104
\OT1/cmr/m/n/10.95 cleaned 

Overfull \hbox (15.6506pt too wide) in paragraph at lines 104--104
\OT1/cmr/m/n/10.95 up[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 104--104
[][][] 

Overfull \hbox (31.83228pt too wide) in paragraph at lines 104--104
[][][]\OT1/cmr/m/n/10.95 Needs 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 104--104
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (14.7381pt too wide) in paragraph at lines 104--104
\OT1/cmr/m/n/10.95 be 

Overfull \hbox (38.76729pt too wide) in paragraph at lines 104--104
\OT1/cmr/m/n/10.95 cleaned 

Overfull \hbox (15.6506pt too wide) in paragraph at lines 104--104
\OT1/cmr/m/n/10.95 up[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 104--104
[][][] 

LaTeX Warning: Marginpar on page 3 moved.

[3]

Package natbib Warning: Citation `FIXME' on page 4 undefined on input line 144.


[4]
Overfull \hbox (89.54071pt too wide) detected at line 225
[][][][]

Underfull \vbox (badness 3792) has occurred while \output is active [5]

LaTeX Warning: Reference `eqn:gptmini' on page 6 undefined on input line 253.

[6]

LaTeX Warning: Reference `eqn:gptmini' on page 7 undefined on input line 258.


LaTeX Warning: Reference `eqn:gptmini' on page 7 undefined on input line 259.


LaTeX Warning: Reference `eqn:gptmini' on page 7 undefined on input line 379.

[7]

Package natbib Warning: Citation `sparse_survey' on page 8 undefined on input l
ine 388.


Package natbib Warning: Citation `chollet2015keras' on page 8 undefined on inpu
t line 392.

[8]
Overfull \hbox (11.75725pt too wide) in paragraph at lines 469--469
[][][]\OT1/cmr/m/n/10.95 Is 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (31.46729pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 ReLU 

Overfull \hbox (12.60893pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 in 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (26.32686pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 right 

Overfull \hbox (32.98813pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 place? 

Overfull \hbox (8.95892pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 -- 

Overfull \hbox (40.3794pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 (Harsh) 

Overfull \hbox (19.96974pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 Yes 

Overfull \hbox (27.81728pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 (gen- 

Overfull \hbox (16.28934pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 er- 

Overfull \hbox (20.82146pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 ally 

Overfull \hbox (15.1031pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 its 

Overfull \hbox (29.6423pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 tanh)[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 469--469
[][][] 

Overfull \hbox (11.75725pt too wide) in paragraph at lines 469--469
[][][]\OT1/cmr/m/n/10.95 Is 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (31.46729pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 ReLU 

Overfull \hbox (12.60893pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 in 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (26.32686pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 right 

Overfull \hbox (32.98813pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 place? 

Overfull \hbox (8.95892pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 -- 

Overfull \hbox (40.3794pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 (Harsh) 

Overfull \hbox (19.96974pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 Yes 

Overfull \hbox (27.81728pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 (gen- 

Overfull \hbox (16.28934pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 er- 

Overfull \hbox (20.82146pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 ally 

Overfull \hbox (15.1031pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 its 

Overfull \hbox (29.6423pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 tanh)[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 469--469
[][][] 

LaTeX Warning: Reference `sec:method_lstm' on page 9 undefined on input line 48
3.


Overfull \hbox (34.90437pt too wide) in paragraph at lines 494--494
[][][]\OT1/cmr/m/n/10.95 Harsh: 

Overfull \hbox (7.43808pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 I 

Overfull \hbox (28.72981pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 think 

Overfull \hbox (15.95474pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 we 

Overfull \hbox (18.11435pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 are 

Overfull \hbox (39.1627pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 propos- 

Overfull \hbox (18.08394pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 ing 

Overfull \hbox (15.34642pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 It- 

Overfull \hbox (16.28934pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 er- 

Overfull \hbox (12.60892pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 a- 

Overfull \hbox (21.12561pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 tive 

Overfull \hbox (30.28104pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 train- 

Overfull \hbox (18.08394pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 ing 

Overfull \hbox (13.27809pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 as 

Overfull \hbox (18.38809pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 Al- 

Overfull \hbox (18.08392pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 go- 

Overfull \hbox (30.28105pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 rithm 

Overfull \hbox (28.42561pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 while 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (24.77562pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 data 

Overfull \hbox (30.9502pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 struc- 

Overfull \hbox (22.98103pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 ture 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (30.40271pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 Block 

Overfull \hbox (34.6002pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 Sprase 

Overfull \hbox (31.01103pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 RNN. 

Overfull \hbox (25.38394pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 Sim- 

Overfull \hbox (10.17558pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 i- 

Overfull \hbox (16.28935pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 lar 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (31.77144pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 Seq2d 

Overfull \hbox (18.69226pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 pa- 

Overfull \hbox (22.06853pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 per, 

Overfull \hbox (15.95474pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 we 

Overfull \hbox (34.5698pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 should 

Overfull \hbox (17.77977pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 ex- 

Overfull \hbox (27.20895pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 plain 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (28.72978pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 block 

Overfull \hbox (21.73393pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 ma- 

Overfull \hbox (20.85188pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 trix 

Overfull \hbox (22.43353pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 first 

Overfull \hbox (21.12561pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 and 

Overfull \hbox (27.81729pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 then, 

Overfull \hbox (15.95474pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 we 

Overfull \hbox (19.90894pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 can 

Overfull \hbox (22.98102pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 pro- 

Overfull \hbox (24.53227pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 pose 

Overfull \hbox (27.81729pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 them 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (14.7381pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 be 

Overfull \hbox (26.0531pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 close 

Overfull \hbox (37.67229pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 cousins 

Overfull \hbox (12.30476pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 of 

Overfull \hbox (32.28853pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 RNNs[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 494--494
[][][] 

Overfull \hbox (34.90437pt too wide) in paragraph at lines 494--494
[][][]\OT1/cmr/m/n/10.95 Harsh: 

Overfull \hbox (7.43808pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 I 

Overfull \hbox (28.72981pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 think 

Overfull \hbox (15.95474pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 we 

Overfull \hbox (18.11435pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 are 

Overfull \hbox (39.1627pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 propos- 

Overfull \hbox (18.08394pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 ing 

Overfull \hbox (15.34642pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 It- 

Overfull \hbox (16.28934pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 er- 

Overfull \hbox (12.60892pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 a- 

Overfull \hbox (21.12561pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 tive 

Overfull \hbox (30.28104pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 train- 

Overfull \hbox (18.08394pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 ing 

Overfull \hbox (13.27809pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 as 

Overfull \hbox (18.38809pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 Al- 

Overfull \hbox (18.08392pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 go- 

Overfull \hbox (30.28105pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 rithm 

Overfull \hbox (28.42561pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 while 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (24.77562pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 data 

Overfull \hbox (30.9502pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 struc- 

Overfull \hbox (22.98103pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 ture 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (30.40271pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 Block 

Overfull \hbox (34.6002pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 Sprase 

Overfull \hbox (31.01103pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 RNN. 

Overfull \hbox (25.38394pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 Sim- 

Overfull \hbox (10.17558pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 i- 

Overfull \hbox (16.28935pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 lar 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (31.77144pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 Seq2d 

Overfull \hbox (18.69226pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 pa- 

Overfull \hbox (22.06853pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 per, 

Overfull \hbox (15.95474pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 we 

Overfull \hbox (34.5698pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 should 

Overfull \hbox (17.77977pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 ex- 

Overfull \hbox (27.20895pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 plain 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (28.72978pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 block 

Overfull \hbox (21.73393pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 ma- 

Overfull \hbox (20.85188pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 trix 

Overfull \hbox (22.43353pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 first 

Overfull \hbox (21.12561pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 and 

Overfull \hbox (27.81729pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 then, 

Overfull \hbox (15.95474pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 we 

Overfull \hbox (19.90894pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 can 

Overfull \hbox (22.98102pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 pro- 

Overfull \hbox (24.53227pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 pose 

Overfull \hbox (27.81729pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 them 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (14.7381pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 be 

Overfull \hbox (26.0531pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 close 

Overfull \hbox (37.67229pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 cousins 

Overfull \hbox (12.30476pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 of 

Overfull \hbox (32.28853pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 RNNs[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 494--494
[][][] 
[9 <./Figures/rnn.png>]
Overfull \hbox (30.5548pt too wide) in paragraph at lines 505--505
[][][]\OT1/cmr/m/n/10.95 What 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (26.32686pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 right 

Overfull \hbox (28.42563pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 thing 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (15.04227pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 do 

Overfull \hbox (28.76021pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 here? 

Overfull \hbox (20.85185pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 Are 

Overfull \hbox (28.18227pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 INNs 

Overfull \hbox (16.28934pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 re- 

Overfull \hbox (20.82146pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 ally 

Overfull \hbox (19.60477pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 dif- 

Overfull \hbox (19.63518pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 fer- 

Overfull \hbox (18.38809pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 ent 

Overfull \hbox (28.42563pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 thing 

Overfull \hbox (25.71854pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 from 

Overfull \hbox (37.45938pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 RNNs? 

Overfull \hbox (20.85185pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 Are 

Overfull \hbox (21.49062pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 just 

Overfull \hbox (25.11018pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 forc- 

Overfull \hbox (18.08394pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 ing 

Overfull \hbox (8.95892pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 a 

Overfull \hbox (34.2048pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 name?[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 505--505
[][][] 

Overfull \hbox (30.5548pt too wide) in paragraph at lines 505--505
[][][]\OT1/cmr/m/n/10.95 What 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (26.32686pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 right 

Overfull \hbox (28.42563pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 thing 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (15.04227pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 do 

Overfull \hbox (28.76021pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 here? 

Overfull \hbox (20.85185pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 Are 

Overfull \hbox (28.18227pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 INNs 

Overfull \hbox (16.28934pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 re- 

Overfull \hbox (20.82146pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 ally 

Overfull \hbox (19.60477pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 dif- 

Overfull \hbox (19.63518pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 fer- 

Overfull \hbox (18.38809pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 ent 

Overfull \hbox (28.42563pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 thing 

Overfull \hbox (25.71854pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 from 

Overfull \hbox (37.45938pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 RNNs? 

Overfull \hbox (20.85185pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 Are 

Overfull \hbox (21.49062pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 just 

Overfull \hbox (25.11018pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 forc- 

Overfull \hbox (18.08394pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 ing 

Overfull \hbox (8.95892pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 a 

Overfull \hbox (34.2048pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 name?[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 505--505
[][][] 
[10 <./Figures/layersmlp.png>]
Overfull \hbox (22.34227pt too wide) in paragraph at lines 520--520
[][][]\OT1/cmr/m/n/10.95 The 

Overfull \hbox (27.20894pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 men- 

Overfull \hbox (22.34229pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 tion 

Overfull \hbox (12.30476pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 of 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (27.20894pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 iden- 

Overfull \hbox (20.51729pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 tity 

Overfull \hbox (23.58936pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 here 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (31.77145pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 jump- 

Overfull \hbox (18.08394pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 ing 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (21.12561pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 gun 

Overfull \hbox (7.43808pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 I 

Overfull \hbox (31.77148pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 think, 

Overfull \hbox (7.43808pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 I 

Overfull \hbox (29.03395pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 mean 

Overfull \hbox (21.18645pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 this 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (36.33395pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 needed 

Overfull \hbox (16.59352pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 for 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (27.96936pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 RNN 

Overfull \hbox (28.45604pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 later, 

Overfull \hbox (19.90895pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 but 

Overfull \hbox (19.30061pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 not 

Overfull \hbox (16.59352pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 for 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (32.68394pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 equiv- 

Overfull \hbox (12.60892pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 a- 

Overfull \hbox (27.20894pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 lence 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (27.81729pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 MLP 

Overfull \hbox (31.1631pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 which 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (20.5781pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 dis- 

Overfull \hbox (34.02228pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 cussed 

Overfull \hbox (23.58936pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 here[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 520--520
[][][] 

Overfull \hbox (22.34227pt too wide) in paragraph at lines 520--520
[][][]\OT1/cmr/m/n/10.95 The 

Overfull \hbox (27.20894pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 men- 

Overfull \hbox (22.34229pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 tion 

Overfull \hbox (12.30476pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 of 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (27.20894pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 iden- 

Overfull \hbox (20.51729pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 tity 

Overfull \hbox (23.58936pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 here 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (31.77145pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 jump- 

Overfull \hbox (18.08394pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 ing 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (21.12561pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 gun 

Overfull \hbox (7.43808pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 I 

Overfull \hbox (31.77148pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 think, 

Overfull \hbox (7.43808pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 I 

Overfull \hbox (29.03395pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 mean 

Overfull \hbox (21.18645pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 this 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (36.33395pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 needed 

Overfull \hbox (16.59352pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 for 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (27.96936pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 RNN 

Overfull \hbox (28.45604pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 later, 

Overfull \hbox (19.90895pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 but 

Overfull \hbox (19.30061pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 not 

Overfull \hbox (16.59352pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 for 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (32.68394pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 equiv- 

Overfull \hbox (12.60892pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 a- 

Overfull \hbox (27.20894pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 lence 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (27.81729pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 MLP 

Overfull \hbox (31.1631pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 which 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (20.5781pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 dis- 

Overfull \hbox (34.02228pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 cussed 

Overfull \hbox (23.58936pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 here[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 520--520
[][][] 

Overfull \hbox (28.47125pt too wide) in paragraph at lines 520--520
[][][]$\OML/cmm/m/it/10.95 f\OT1/cmr/m/n/10.95 (\OML/cmm/m/it/10.95 X\OT1/cmr/m
/n/10.95 )$ 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (19.30061pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 not 

Overfull \hbox (8.95892pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 a 

Overfull \hbox (34.29602pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 square 

Overfull \hbox (21.73393pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 ma- 

Overfull \hbox (23.89355pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 trix. 

Overfull \hbox (11.69643pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 It 

Overfull \hbox (23.55893pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 con- 

Overfull \hbox (26.66145pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 tains 

Overfull \hbox (8.95892pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 a 

Overfull \hbox (34.29602pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 square 

Overfull \hbox (21.73393pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 ma- 

Overfull \hbox (20.85188pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 trix[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 520--520
[][][] 

Overfull \hbox (28.47125pt too wide) in paragraph at lines 520--520
[][][]$\OML/cmm/m/it/10.95 f\OT1/cmr/m/n/10.95 (\OML/cmm/m/it/10.95 X\OT1/cmr/m
/n/10.95 )$ 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (19.30061pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 not 

Overfull \hbox (8.95892pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 a 

Overfull \hbox (34.29602pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 square 

Overfull \hbox (21.73393pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 ma- 

Overfull \hbox (23.89355pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 trix. 

Overfull \hbox (11.69643pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 It 

Overfull \hbox (23.55893pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 con- 

Overfull \hbox (26.66145pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 tains 

Overfull \hbox (8.95892pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 a 

Overfull \hbox (34.29602pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 square 

Overfull \hbox (21.73393pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 ma- 

Overfull \hbox (20.85188pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 trix[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 520--520
[][][] 

Overfull \hbox (24.83644pt too wide) in paragraph at lines 520--520
[][][]\OT1/cmr/m/n/10.95 This 

Overfull \hbox (18.08392pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 de- 

Overfull \hbox (29.73352pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 scrip- 

Overfull \hbox (22.34229pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 tion 

Overfull \hbox (29.70311pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 needs 

Overfull \hbox (27.26978pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 some 

Overfull \hbox (26.63103pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 work[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 520--520
[][][] 

Overfull \hbox (24.83644pt too wide) in paragraph at lines 520--520
[][][]\OT1/cmr/m/n/10.95 This 

Overfull \hbox (18.08392pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 de- 

Overfull \hbox (29.73352pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 scrip- 

Overfull \hbox (22.34229pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 tion 

Overfull \hbox (29.70311pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 needs 

Overfull \hbox (27.26978pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 some 

Overfull \hbox (26.63103pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 work[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 520--520
[][][] 

LaTeX Warning: Marginpar on page 11 moved.


LaTeX Warning: Marginpar on page 11 moved.

[11]
Overfull \hbox (22.9506pt too wide) in paragraph at lines 579--579
[][][]\OT1/cmr/m/n/10.95 Can 

Overfull \hbox (21.18645pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 this 

Overfull \hbox (14.7381pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 be 

Overfull \hbox (22.64644pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 bet- 

Overfull \hbox (16.89769pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 ter 

Overfull \hbox (25.99228pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 done 

Overfull \hbox (17.53642pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 us- 

Overfull \hbox (18.08394pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 ing 

Overfull \hbox (19.45268pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 La- 

Overfull \hbox (28.72977pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 TeX?[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 579--579
[][][] 

Overfull \hbox (22.9506pt too wide) in paragraph at lines 579--579
[][][]\OT1/cmr/m/n/10.95 Can 

Overfull \hbox (21.18645pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 this 

Overfull \hbox (14.7381pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 be 

Overfull \hbox (22.64644pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 bet- 

Overfull \hbox (16.89769pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 ter 

Overfull \hbox (25.99228pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 done 

Overfull \hbox (17.53642pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 us- 

Overfull \hbox (18.08394pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 ing 

Overfull \hbox (19.45268pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 La- 

Overfull \hbox (28.72977pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 TeX?[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 579--579
[][][] 
[12 <./Figures/iterative1.png> <./Figures/iterative02.png>] [13 <./Figures/weig
htspace01.png>] [14] [15 <./Figures/weightspace02.png> <./Figures/weightspace03
.png>] [16 <./Figures/rnndiff.png>]
Overfull \hbox (27.81728pt too wide) in paragraph at lines 694--694
[][][]\OT1/cmr/m/n/10.95 clean 

Overfull \hbox (15.6506pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 up 

Overfull \hbox (21.12561pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 and 

Overfull \hbox (26.60063pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 hook 

Overfull \hbox (15.6506pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 up 

Overfull \hbox (24.77562pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 with 

Overfull \hbox (30.69345pt too wide) in paragraph at lines 694--694
\OML/cmm/m/it/10.95 proj[]$ 

Overfull \hbox (18.69226pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 no- 

Overfull \hbox (16.86726pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 ta- 

Overfull \hbox (22.34229pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 tion[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 694--694
[][][] 

Overfull \hbox (27.81728pt too wide) in paragraph at lines 694--694
[][][]\OT1/cmr/m/n/10.95 clean 

Overfull \hbox (15.6506pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 up 

Overfull \hbox (21.12561pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 and 

Overfull \hbox (26.60063pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 hook 

Overfull \hbox (15.6506pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 up 

Overfull \hbox (24.77562pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 with 

Overfull \hbox (30.69345pt too wide) in paragraph at lines 694--694
\OML/cmm/m/it/10.95 proj[]$ 

Overfull \hbox (18.69226pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 no- 

Overfull \hbox (16.86726pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 ta- 

Overfull \hbox (22.34229pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 tion[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 694--694
[][][] 

Overfull \hbox (27.81728pt too wide) in paragraph at lines 744--744
[][][]\OT1/cmr/m/n/10.95 clean 

Overfull \hbox (15.6506pt too wide) in paragraph at lines 744--744
\OT1/cmr/m/n/10.95 up 

Overfull \hbox (21.12561pt too wide) in paragraph at lines 744--744
\OT1/cmr/m/n/10.95 and 

Overfull \hbox (20.51727pt too wide) in paragraph at lines 744--744
\OT1/cmr/m/n/10.95 cite[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 744--744
[][][] 

Overfull \hbox (27.81728pt too wide) in paragraph at lines 744--744
[][][]\OT1/cmr/m/n/10.95 clean 

Overfull \hbox (15.6506pt too wide) in paragraph at lines 744--744
\OT1/cmr/m/n/10.95 up 

Overfull \hbox (21.12561pt too wide) in paragraph at lines 744--744
\OT1/cmr/m/n/10.95 and 

Overfull \hbox (20.51727pt too wide) in paragraph at lines 744--744
\OT1/cmr/m/n/10.95 cite[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 744--744
[][][] 
[17]
Overfull \hbox (43.63399pt too wide) in paragraph at lines 785--785
[][][]\OT1/cmr/m/n/10.95 notation 

Overfull \hbox (19.30061pt too wide) in paragraph at lines 785--785
\OT1/cmr/m/n/10.95 not 

Overfull \hbox (27.5131pt too wide) in paragraph at lines 785--785
\OT1/cmr/m/n/10.95 quite 

Overfull \hbox (29.36853pt too wide) in paragraph at lines 785--785
\OT1/cmr/m/n/10.95 right. 

Overfull \hbox (31.83228pt too wide) in paragraph at lines 785--785
\OT1/cmr/m/n/10.95 Needs 

Overfull \hbox (15.60876pt too wide) in paragraph at lines 785--785
\OML/cmm/m/it/10.95 ^^[\OMS/cmsy/m/n/10.95 ^^N$[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 785--785
[][][] 

Overfull \hbox (43.63399pt too wide) in paragraph at lines 785--785
[][][]\OT1/cmr/m/n/10.95 notation 

Overfull \hbox (19.30061pt too wide) in paragraph at lines 785--785
\OT1/cmr/m/n/10.95 not 

Overfull \hbox (27.5131pt too wide) in paragraph at lines 785--785
\OT1/cmr/m/n/10.95 quite 

Overfull \hbox (29.36853pt too wide) in paragraph at lines 785--785
\OT1/cmr/m/n/10.95 right. 

Overfull \hbox (31.83228pt too wide) in paragraph at lines 785--785
\OT1/cmr/m/n/10.95 Needs 

Overfull \hbox (15.60876pt too wide) in paragraph at lines 785--785
\OML/cmm/m/it/10.95 ^^[\OMS/cmsy/m/n/10.95 ^^N$[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 785--785
[][][] 

Overfull \hbox (46.09772pt too wide) in paragraph at lines 811--811
[][][]\OT1/cmr/m/n/10.95 Theorem 

Overfull \hbox (30.85893pt too wide) in paragraph at lines 811--811
\OT1/cmr/m/n/10.95 above 

Overfull \hbox (29.70311pt too wide) in paragraph at lines 811--811
\OT1/cmr/m/n/10.95 needs 

Overfull \hbox (30.91977pt too wide) in paragraph at lines 811--811
\OT1/cmr/m/n/10.95 some- 

Overfull \hbox (28.42563pt too wide) in paragraph at lines 811--811
\OT1/cmr/m/n/10.95 thing 

Overfull \hbox (19.90894pt too wide) in paragraph at lines 811--811
\OT1/cmr/m/n/10.95 like 

Overfull \hbox (21.18645pt too wide) in paragraph at lines 811--811
\OT1/cmr/m/n/10.95 this[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 811--811
[][][] 

Overfull \hbox (46.09772pt too wide) in paragraph at lines 811--811
[][][]\OT1/cmr/m/n/10.95 Theorem 

Overfull \hbox (30.85893pt too wide) in paragraph at lines 811--811
\OT1/cmr/m/n/10.95 above 

Overfull \hbox (29.70311pt too wide) in paragraph at lines 811--811
\OT1/cmr/m/n/10.95 needs 

Overfull \hbox (30.91977pt too wide) in paragraph at lines 811--811
\OT1/cmr/m/n/10.95 some- 

Overfull \hbox (28.42563pt too wide) in paragraph at lines 811--811
\OT1/cmr/m/n/10.95 thing 

Overfull \hbox (19.90894pt too wide) in paragraph at lines 811--811
\OT1/cmr/m/n/10.95 like 

Overfull \hbox (21.18645pt too wide) in paragraph at lines 811--811
\OT1/cmr/m/n/10.95 this[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 811--811
[][][] 

LaTeX Warning: Marginpar on page 18 moved.

[18] [19]
Underfull \vbox (badness 10000) has occurred while \output is active [20 <./Fig
ures/mnist_raw.png>] [21 <./Figures/mnist_baseline.png> <./Figures/mnist_erase.
png> <./Figures/mnist_perspective.png> <./Figures/mnist_both.png>] [22 <./Figur
es/mnist_perspective_small_anomaly.png> <./Figures/mnist_perspective_anomaly.pn
g> <./Figures/mnist_erase_anomaly.png> <./Figures/mnist_noise_anomaly.png> <./F
igures/mnist_both_anomaly.png> <./Figures/mnist_blur_anomaly.png> <./Figures/mn
ist_sharpness_anomaly.png>] [23]

LaTeX Warning: Reference `sec:results_model_comparisons' on page 24 undefined o
n input line 1032.


LaTeX Warning: Reference `sec:results_density_sparsity' on page 24 undefined on
 input line 1033.


LaTeX Warning: Reference `sec:results_density' on page 24 undefined on input li
ne 1033.


LaTeX Warning: Reference `sec:results_sparsity' on page 24 undefined on input l
ine 1033.


Underfull \vbox (badness 10000) has occurred while \output is active [24 <./Fig
ures/randomanomaly.png>]
Underfull \vbox (badness 3826) has occurred while \output is active [25]
[26 <./Figures/iterative2.png> <./Figures/iterative3.png>] [27 <./Figures/itera
tive4.png> <./Figures/iterative7.png>]

LaTeX Warning: Reference `sec:results_density_sparsity' on page 28 undefined on
 input line 1096.


LaTeX Warning: Reference `sec:results_model_comparisons' on page 28 undefined o
n input line 1096.

[28 <./Figures/iterative5.png>]
Underfull \vbox (badness 10000) has occurred while \output is active [29 <./Fig
ures/iterative6.png>] [30]
Overfull \hbox (29.03392pt too wide) in paragraph at lines 1121--1121
[][][]\OT1/cmr/m/n/10.95 much 

Overfull \hbox (27.23936pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 more 

Overfull \hbox (26.63103pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 here, 

Overfull \hbox (16.25893pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 in- 

Overfull \hbox (27.20894pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 clud- 

Overfull \hbox (18.08394pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 ing 

Overfull \hbox (23.55893pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 con- 

Overfull \hbox (20.51727pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 tin- 

Overfull \hbox (13.21725pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 u- 

Overfull \hbox (12.60892pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 a- 

Overfull \hbox (22.34229pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 tion 

Overfull \hbox (31.46729pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 meth- 

Overfull \hbox (19.6656pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 ods[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 1121--1121
[][][] 

Overfull \hbox (29.03392pt too wide) in paragraph at lines 1121--1121
[][][]\OT1/cmr/m/n/10.95 much 

Overfull \hbox (27.23936pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 more 

Overfull \hbox (26.63103pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 here, 

Overfull \hbox (16.25893pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 in- 

Overfull \hbox (27.20894pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 clud- 

Overfull \hbox (18.08394pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 ing 

Overfull \hbox (23.55893pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 con- 

Overfull \hbox (20.51727pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 tin- 

Overfull \hbox (13.21725pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 u- 

Overfull \hbox (12.60892pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 a- 

Overfull \hbox (22.34229pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 tion 

Overfull \hbox (31.46729pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 meth- 

Overfull \hbox (19.6656pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 ods[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 1121--1121
[][][] 
[31] (./python/appendix.tex) [32 <./python//figures/Training vs Validation RNN 
medium last.pdf> <./python//figures/Training vs Validation sequential2D_MLP med
ium last.pdf> <./python//figures/Training vs Validation sequential2D_dense medi
um last.pdf>] [33 <./python//figures/Training vs Validation sequential2D_sparse
 medium last.pdf> <./python//figures/Training vs Validation RNN medium all.pdf>
 <./python//figures/Training vs Validation sequential2D_MLP medium all.pdf>]
[34 <./python//figures/Training vs Validation sequential2D_dense medium all.pdf
> <./python//figures/Training vs Validation sequential2D_sparse medium all.pdf>
 <./python//figures/Training vs Validation RNN both_uniform last.pdf>] [35 <./p
ython//figures/Training vs Validation sequential2D_MLP both_uniform last.pdf> <
./python//figures/Training vs Validation sequential2D_dense both_uniform last.p
df> <./python//figures/Training vs Validation sequential2D_sparse both_uniform 
last.pdf>] [36 <./python//figures/Training vs Validation RNN both_uniform all.p
df> <./python//figures/Training vs Validation sequential2D_MLP both_uniform all
.pdf> <./python//figures/Training vs Validation sequential2D_dense both_uniform
 all.pdf>] [37 <./python//figures/Training vs Validation sequential2D_sparse bo
th_uniform all.pdf> <./python//figures/Training vs Validation RNN both_random l
ast.pdf> <./python//figures/Training vs Validation sequential2D_MLP both_random
 last.pdf>] [38 <./python//figures/Training vs Validation sequential2D_dense bo
th_random last.pdf> <./python//figures/Training vs Validation sequential2D_spar
se both_random last.pdf> <./python//figures/Training vs Validation RNN both_ran
dom all.pdf>] [39 <./python//figures/Training vs Validation sequential2D_MLP bo
th_random all.pdf> <./python//figures/Training vs Validation sequential2D_dense
 both_random all.pdf> <./python//figures/Training vs Validation sequential2D_sp
arse both_random all.pdf>] [40 <./python//figures/model validation comparison m
edium last.pdf> <./python//figures/model validation comparison both_uniform las
t.pdf> <./python//figures/model validation comparison both_random last.pdf>]
[41 <./python//figures/model validation comparison medium all.pdf> <./python//f
igures/model validation comparison both_uniform all.pdf> <./python//figures/mod
el validation comparison both_random all.pdf>] [42 <./python//figures/iteration
 comparison medium RNN last.pdf> <./python//figures/iteration comparison medium
 RNN all.pdf> <./python//figures/iteration comparison medium sequential2D_MLP l
ast.pdf>] [43 <./python//figures/iteration comparison medium sequential2D_MLP a
ll.pdf> <./python//figures/iteration comparison medium sequential2D_dense last.
pdf> <./python//figures/iteration comparison medium sequential2D_dense all.pdf>
] [44 <./python//figures/iteration comparison medium sequential2D_sparse last.p
df> <./python//figures/iteration comparison medium sequential2D_sparse all.pdf>
 <./python//figures/all vs last medium RNN.pdf>] [45 <./python//figures/all vs 
last medium sequential2D_MLP.pdf> <./python//figures/all vs last medium sequent
ial2D_dense.pdf> <./python//figures/all vs last medium sequential2D_sparse.pdf>
] [46 <./python//figures/all vs last both_uniform RNN.pdf> <./python//figures/a
ll vs last both_uniform sequential2D_MLP.pdf> <./python//figures/all vs last bo
th_uniform sequential2D_dense.pdf>] [47 <./python//figures/all vs last both_uni
form sequential2D_sparse.pdf> <./python//figures/all vs last both_random RNN.pd
f> <./python//figures/all vs last both_random sequential2D_MLP.pdf>] [48 <./pyt
hon//figures/all vs last both_random sequential2D_dense.pdf> <./python//figures
/all vs last both_random sequential2D_sparse.pdf>] (./MAIN.bbl [49]
Underfull \hbox (badness 1365) in paragraph at lines 155--165
[]\OT1/cmr/m/n/10.95 Adam Paszke, Sam Gross, Fran-cisco Massa, Adam Lerer, Jame
s Brad-bury, Gre-

Underfull \hbox (badness 1360) in paragraph at lines 155--165
\OT1/cmr/m/n/10.95 ban Des-mai-son, An-dreas Kopf, Ed-ward Yang, Zachary De-Vit
o, Mar-tin Rai-son,

Underfull \hbox (badness 1817) in paragraph at lines 155--165
\OT1/cmr/m/n/10.95 8035. Cur-ran As-so-ciates, Inc., 2019.  URL []$\OT1/cmtt/m/
n/10.95 http : / / papers . neurips . cc / paper /

Underfull \hbox (badness 10000) in paragraph at lines 155--165
\OT1/cmtt/m/n/10.95 9015-[]pytorch-[]an-[]imperative-[]style-[]high-[]performan
ce-[]deep-[]learning-[]library .
[50]) [51] (./MAIN.tdo)

Package natbib Warning: There were undefined citations.


AED: lastpage setting LastPage
[52] (./MAIN.aux (./python/appendix.aux))

LaTeX Warning: There were undefined references.


LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.

 )
(see the transcript file for additional information) </home/rcpaffenroth/.texli
ve2021/texmf-var/fonts/pk/ljfour/jknappen/ec/tcrm1095.600pk> </home/rcpaffenrot
h/.texlive2021/texmf-var/fonts/pk/ljfour/jknappen/ec/tcrm0800.600pk></usr/share
/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx10.pfb></usr/share/texli
ve/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx12.pfb></usr/share/texlive/tex
mf-dist/fonts/type1/public/amsfonts/cm/cmbxti10.pfb></usr/share/texlive/texmf-d
ist/fonts/type1/public/amsfonts/cm/cmcsc10.pfb></usr/share/texlive/texmf-dist/f
onts/type1/public/amsfonts/cm/cmex10.pfb></usr/share/texlive/texmf-dist/fonts/t
ype1/public/amsfonts/cm/cmmi10.pfb></usr/share/texlive/texmf-dist/fonts/type1/p
ublic/amsfonts/cm/cmmi6.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/a
msfonts/cm/cmmi8.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts
/cm/cmr10.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr
6.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb></
usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr9.pfb></usr/shar
e/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb></usr/share/texl
ive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy6.pfb></usr/share/texlive/tex
mf-dist/fonts/type1/public/amsfonts/cm/cmsy8.pfb></usr/share/texlive/texmf-dist
/fonts/type1/public/amsfonts/cm/cmti10.pfb></usr/share/texlive/texmf-dist/fonts
/type1/public/amsfonts/cm/cmtt10.pfb></usr/share/texlive/texmf-dist/fonts/type1
/public/amsfonts/cm/cmtt8.pfb></usr/share/texlive/texmf-dist/fonts/type1/public
/amsfonts/symbols/msbm10.pfb>
Output written on MAIN.pdf (52 pages, 2963659 bytes).
Transcript written on MAIN.log.
Latexmk: Found input bbl file 'MAIN.bbl'
Latexmk: References changed.
Latexmk: Log file says output to 'MAIN.pdf'
Latexmk: List of undefined refs and citations:
  Citation `FIXME' on page 4 undefined on input line 144
  Citation `chollet2015keras' on page 8 undefined on input line 392
  Citation `sparse_survey' on page 8 undefined on input line 388
  Reference `eqn:gptmini' on page 6 undefined on input line 253
  Reference `eqn:gptmini' on page 7 undefined on input line 258
  Reference `eqn:gptmini' on page 7 undefined on input line 259
  Reference `eqn:gptmini' on page 7 undefined on input line 379
  Reference `sec:method_lstm' on page 9 undefined on input line 483
  Reference `sec:results_density' on page 24 undefined on input line 1033
  Reference `sec:results_density_sparsity' on page 24 undefined on input line 1033
  Reference `sec:results_density_sparsity' on page 28 undefined on input line 1096
  Reference `sec:results_model_comparisons' on page 24 undefined on input line 1032
  Reference `sec:results_model_comparisons' on page 28 undefined on input line 1096
  Reference `sec:results_sparsity' on page 24 undefined on input line 1033
Latexmk: Examining 'MAIN.log'
=== TeX engine is 'pdfTeX'
Latexmk: Found bibliography file(s) [references.bib]
Rule 'bibtex MAIN': File changes, etc:
   Changed files, or newly in use since previous run(s):
      'MAIN.aux'
      'python/appendix.aux'
------------
Run number 2 of rule 'bibtex MAIN'
------------
------------
Running 'bibtex  "MAIN.aux"'
------------
Latexmk: applying rule 'bibtex MAIN'...
This is BibTeX, Version 0.99d (TeX Live 2022/dev/Debian)
The top-level auxiliary file: MAIN.aux
The style file: plainnat.bst
Database file #1: references.bib
Warning--I didn't find a database entry for "FIXME"
Warning--I didn't find a database entry for "sparse_survey"
Warning--I didn't find a database entry for "chollet2015keras"
Warning--can't use both volume and number fields in pmlr-v28-pascanu13
Warning--empty publisher in rnn
(There were 5 warnings)
Rule 'pdflatex': File changes, etc:
   Changed files, or newly in use since previous run(s):
      'MAIN.aux'
      'MAIN.tdo'
      'python/appendix.aux'
------------
Run number 3 of rule 'pdflatex'
------------
------------
Running 'pdflatex  -recorder  "MAIN.tex"'
------------
Latexmk: applying rule 'pdflatex'...
This is pdfTeX, Version 3.141592653-2.6-1.40.22 (TeX Live 2022/dev/Debian) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./MAIN.tex
LaTeX2e <2021-11-15> patch level 1
L3 programming layer <2022-01-21>
(/usr/share/texlive/texmf-dist/tex/latex/base/article.cls
Document Class: article 2021/10/04 v1.4n Standard LaTeX document class
(/usr/share/texlive/texmf-dist/tex/latex/base/size11.clo)) (./jmlr2e.sty
Document Style `jmlr'.
(/usr/share/texlive/texmf-dist/tex/latex/graphics/epsfig.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-def/pdftex.def))))
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(/usr/share/texlive/texmf-dist/tex/latex/natbib/natbib.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/share/texlive/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty)
(/usr/share/texlive/texmf-dist/tex/generic/iftex/iftex.sty)
(/usr/share/texlive/texmf-dist/tex/generic/pdftexcmds/pdftexcmds.sty
(/usr/share/texlive/texmf-dist/tex/generic/infwarerr/infwarerr.sty))
(/usr/share/texlive/texmf-dist/tex/generic/kvsetkeys/kvsetkeys.sty)
(/usr/share/texlive/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty)
(/usr/share/texlive/texmf-dist/tex/generic/pdfescape/pdfescape.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hycolor/hycolor.sty)
(/usr/share/texlive/texmf-dist/tex/latex/letltxmacro/letltxmacro.sty)
(/usr/share/texlive/texmf-dist/tex/latex/auxhook/auxhook.sty)
(/usr/share/texlive/texmf-dist/tex/latex/kvoptions/kvoptions.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref-langpatches.def)
(/usr/share/texlive/texmf-dist/tex/generic/intcalc/intcalc.sty)
(/usr/share/texlive/texmf-dist/tex/generic/etexcmds/etexcmds.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/puenc.def)
(/usr/share/texlive/texmf-dist/tex/latex/url/url.sty)
(/usr/share/texlive/texmf-dist/tex/generic/bitset/bitset.sty
(/usr/share/texlive/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty))
(/usr/share/texlive/texmf-dist/tex/latex/base/atbegshi-ltx.sty))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/share/texlive/texmf-dist/tex/latex/base/atveryend-ltx.sty)
(/usr/share/texlive/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty
(/usr/share/texlive/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty))))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/share/texlive/texmf-dist/tex/latex/algorithms/algorithmic.sty
(/usr/share/texlive/texmf-dist/tex/latex/base/ifthen.sty))
(/usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty)
(/usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/color.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/todonotes/todonotes.sty
(/usr/share/texlive/texmf-dist/tex/latex/xkeyval/xkeyval.sty
(/usr/share/texlive/texmf-dist/tex/generic/xkeyval/xkeyval.tex
(/usr/share/texlive/texmf-dist/tex/generic/xkeyval/xkvutils.tex)))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-lists.t
ex)) (/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
) (/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/pgf.revision.tex)))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.code.t
ex)) (/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.def
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-pdf.de
f)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.code.
tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigonomet
ric.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.random.cod
e.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.comparison
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integerari
thmetics.code.tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfint.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconstruct.
code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicstate.c
ode.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransformation
s.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathprocessing
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex

(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.code.
tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransparency.c
ode.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.tex))
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.tex
)
(/usr/share/texlive/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-0-65
.sty)
(/usr/share/texlive/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-1-18
.sty)) (/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex

(/usr/share/texlive/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothandlers
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tik
zlibrarytopaths.code.tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tik
zlibrarypositioning.code.tex)
(/usr/share/texlive/texmf-dist/tex/latex/tools/calc.sty))
(/usr/share/texlive/texmf-dist/tex/latex/blkarray/blkarray.sty)
(/usr/share/texlive/texmf-dist/tex/latex/lastpage/lastpage.sty)
(/usr/share/texlive/texmf-dist/tex/latex/l3backend/l3backend-pdftex.def)
(./MAIN.aux (./python/appendix.aux))
(/usr/share/texlive/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/share/texlive/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/share/texlive/texmf-dist/tex/latex/refcount/refcount.sty)
(/usr/share/texlive/texmf-dist/tex/generic/gettitlestring/gettitlestring.sty))
(./MAIN.out) (./MAIN.out)

Package todonotes Warning: The length marginparwidth is less than 2cm and will 
most likely cause issues with the appearance of inserted todonotes. The issue c
an be solved by adding a line like \setlength {\marginparwidth }{2cm} prior to 
loading the todonotes package. on input line 46.


Overfull \hbox (23.86311pt too wide) in paragraph at lines 88--88
[][][]\OT1/cmr/m/n/10.95 Add 

Overfull \hbox (27.81726pt too wide) in paragraph at lines 88--88
\OT1/cmr/m/n/10.95 Venn 

Overfull \hbox (16.25893pt too wide) in paragraph at lines 88--88
\OT1/cmr/m/n/10.95 di- 

Overfull \hbox (12.60892pt too wide) in paragraph at lines 88--88
\OT1/cmr/m/n/10.95 a- 

Overfull \hbox (27.8477pt too wide) in paragraph at lines 88--88
\OT1/cmr/m/n/10.95 gram[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 88--88
[][][] 

Overfull \hbox (23.86311pt too wide) in paragraph at lines 88--88
[][][]\OT1/cmr/m/n/10.95 Add 

Overfull \hbox (27.81726pt too wide) in paragraph at lines 88--88
\OT1/cmr/m/n/10.95 Venn 

Overfull \hbox (16.25893pt too wide) in paragraph at lines 88--88
\OT1/cmr/m/n/10.95 di- 

Overfull \hbox (12.60892pt too wide) in paragraph at lines 88--88
\OT1/cmr/m/n/10.95 a- 

Overfull \hbox (27.8477pt too wide) in paragraph at lines 88--88
\OT1/cmr/m/n/10.95 gram[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 88--88
[][][] 
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd) [1{/var/lib/texmf/fo
nts/map/pdftex/updmap/pdftex.map}] [2]
Overfull \hbox (31.77145pt too wide) in paragraph at lines 101--101
[][][]\OT1/cmr/m/n/10.95 While 

Overfull \hbox (19.30061pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 not 

Overfull \hbox (18.08392pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 de- 

Overfull \hbox (30.25063pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 tailed 

Overfull \hbox (12.60893pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 in 

Overfull \hbox (21.18645pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 this 

Overfull \hbox (18.69226pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 pa- 

Overfull \hbox (22.06853pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 per, 

Overfull \hbox (15.95474pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 we 

Overfull \hbox (18.69226pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 ob- 

Overfull \hbox (27.30019pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 serve 

Overfull \hbox (23.55896pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 that 

Overfull \hbox (19.33102pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 our 

Overfull \hbox (40.89647pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 thought 

Overfull \hbox (22.98102pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 pro- 

Overfull \hbox (21.85559pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 cess 

Overfull \hbox (12.60893pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 in 

Overfull \hbox (21.18645pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 this 

Overfull \hbox (26.63103pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 work 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (33.32271pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 driven 

Overfull \hbox (15.04227pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 by 

Overfull \hbox (19.33102pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 our 

Overfull \hbox (18.08392pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 de- 

Overfull \hbox (20.00018pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 sire 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (23.55893pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 con- 

Overfull \hbox (23.55894pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 nect 

Overfull \hbox (24.16727pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 neu- 

Overfull \hbox (16.28935pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 ral 

Overfull \hbox (22.34227pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 net- 

Overfull \hbox (30.9502pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 works 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (18.99644pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 dy- 

Overfull \hbox (27.81728pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 nam- 

Overfull \hbox (10.17558pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 i- 

Overfull \hbox (16.86726pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 cal 

Overfull \hbox (21.55144pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 sys- 

Overfull \hbox (35.17813pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 tems...[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 101--101
[][][] 

Overfull \hbox (31.77145pt too wide) in paragraph at lines 101--101
[][][]\OT1/cmr/m/n/10.95 While 

Overfull \hbox (19.30061pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 not 

Overfull \hbox (18.08392pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 de- 

Overfull \hbox (30.25063pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 tailed 

Overfull \hbox (12.60893pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 in 

Overfull \hbox (21.18645pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 this 

Overfull \hbox (18.69226pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 pa- 

Overfull \hbox (22.06853pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 per, 

Overfull \hbox (15.95474pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 we 

Overfull \hbox (18.69226pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 ob- 

Overfull \hbox (27.30019pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 serve 

Overfull \hbox (23.55896pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 that 

Overfull \hbox (19.33102pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 our 

Overfull \hbox (40.89647pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 thought 

Overfull \hbox (22.98102pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 pro- 

Overfull \hbox (21.85559pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 cess 

Overfull \hbox (12.60893pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 in 

Overfull \hbox (21.18645pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 this 

Overfull \hbox (26.63103pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 work 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (33.32271pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 driven 

Overfull \hbox (15.04227pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 by 

Overfull \hbox (19.33102pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 our 

Overfull \hbox (18.08392pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 de- 

Overfull \hbox (20.00018pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 sire 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (23.55893pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 con- 

Overfull \hbox (23.55894pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 nect 

Overfull \hbox (24.16727pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 neu- 

Overfull \hbox (16.28935pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 ral 

Overfull \hbox (22.34227pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 net- 

Overfull \hbox (30.9502pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 works 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (18.99644pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 dy- 

Overfull \hbox (27.81728pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 nam- 

Overfull \hbox (10.17558pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 i- 

Overfull \hbox (16.86726pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 cal 

Overfull \hbox (21.55144pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 sys- 

Overfull \hbox (35.17813pt too wide) in paragraph at lines 101--101
\OT1/cmr/m/n/10.95 tems...[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 101--101
[][][] 

Overfull \hbox (31.83228pt too wide) in paragraph at lines 104--104
[][][]\OT1/cmr/m/n/10.95 Needs 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 104--104
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (14.7381pt too wide) in paragraph at lines 104--104
\OT1/cmr/m/n/10.95 be 

Overfull \hbox (38.76729pt too wide) in paragraph at lines 104--104
\OT1/cmr/m/n/10.95 cleaned 

Overfull \hbox (15.6506pt too wide) in paragraph at lines 104--104
\OT1/cmr/m/n/10.95 up[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 104--104
[][][] 

Overfull \hbox (31.83228pt too wide) in paragraph at lines 104--104
[][][]\OT1/cmr/m/n/10.95 Needs 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 104--104
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (14.7381pt too wide) in paragraph at lines 104--104
\OT1/cmr/m/n/10.95 be 

Overfull \hbox (38.76729pt too wide) in paragraph at lines 104--104
\OT1/cmr/m/n/10.95 cleaned 

Overfull \hbox (15.6506pt too wide) in paragraph at lines 104--104
\OT1/cmr/m/n/10.95 up[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 104--104
[][][] 

LaTeX Warning: Marginpar on page 3 moved.

[3]

Package natbib Warning: Citation `FIXME' on page 4 undefined on input line 144.


[4]
Overfull \hbox (89.54071pt too wide) detected at line 225
[][][][]

Underfull \vbox (badness 3792) has occurred while \output is active [5]

LaTeX Warning: Reference `eqn:gptmini' on page 6 undefined on input line 253.

[6]

LaTeX Warning: Reference `eqn:gptmini' on page 7 undefined on input line 258.


LaTeX Warning: Reference `eqn:gptmini' on page 7 undefined on input line 259.


LaTeX Warning: Reference `eqn:gptmini' on page 7 undefined on input line 379.

[7]

Package natbib Warning: Citation `sparse_survey' on page 8 undefined on input l
ine 388.


Package natbib Warning: Citation `chollet2015keras' on page 8 undefined on inpu
t line 392.

[8]
Overfull \hbox (11.75725pt too wide) in paragraph at lines 469--469
[][][]\OT1/cmr/m/n/10.95 Is 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (31.46729pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 ReLU 

Overfull \hbox (12.60893pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 in 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (26.32686pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 right 

Overfull \hbox (32.98813pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 place? 

Overfull \hbox (8.95892pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 -- 

Overfull \hbox (40.3794pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 (Harsh) 

Overfull \hbox (19.96974pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 Yes 

Overfull \hbox (27.81728pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 (gen- 

Overfull \hbox (16.28934pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 er- 

Overfull \hbox (20.82146pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 ally 

Overfull \hbox (15.1031pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 its 

Overfull \hbox (29.6423pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 tanh)[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 469--469
[][][] 

Overfull \hbox (11.75725pt too wide) in paragraph at lines 469--469
[][][]\OT1/cmr/m/n/10.95 Is 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (31.46729pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 ReLU 

Overfull \hbox (12.60893pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 in 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (26.32686pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 right 

Overfull \hbox (32.98813pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 place? 

Overfull \hbox (8.95892pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 -- 

Overfull \hbox (40.3794pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 (Harsh) 

Overfull \hbox (19.96974pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 Yes 

Overfull \hbox (27.81728pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 (gen- 

Overfull \hbox (16.28934pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 er- 

Overfull \hbox (20.82146pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 ally 

Overfull \hbox (15.1031pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 its 

Overfull \hbox (29.6423pt too wide) in paragraph at lines 469--469
\OT1/cmr/m/n/10.95 tanh)[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 469--469
[][][] 

LaTeX Warning: Reference `sec:method_lstm' on page 9 undefined on input line 48
3.


Overfull \hbox (34.90437pt too wide) in paragraph at lines 494--494
[][][]\OT1/cmr/m/n/10.95 Harsh: 

Overfull \hbox (7.43808pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 I 

Overfull \hbox (28.72981pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 think 

Overfull \hbox (15.95474pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 we 

Overfull \hbox (18.11435pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 are 

Overfull \hbox (39.1627pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 propos- 

Overfull \hbox (18.08394pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 ing 

Overfull \hbox (15.34642pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 It- 

Overfull \hbox (16.28934pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 er- 

Overfull \hbox (12.60892pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 a- 

Overfull \hbox (21.12561pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 tive 

Overfull \hbox (30.28104pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 train- 

Overfull \hbox (18.08394pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 ing 

Overfull \hbox (13.27809pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 as 

Overfull \hbox (18.38809pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 Al- 

Overfull \hbox (18.08392pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 go- 

Overfull \hbox (30.28105pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 rithm 

Overfull \hbox (28.42561pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 while 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (24.77562pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 data 

Overfull \hbox (30.9502pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 struc- 

Overfull \hbox (22.98103pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 ture 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (30.40271pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 Block 

Overfull \hbox (34.6002pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 Sprase 

Overfull \hbox (31.01103pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 RNN. 

Overfull \hbox (25.38394pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 Sim- 

Overfull \hbox (10.17558pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 i- 

Overfull \hbox (16.28935pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 lar 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (31.77144pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 Seq2d 

Overfull \hbox (18.69226pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 pa- 

Overfull \hbox (22.06853pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 per, 

Overfull \hbox (15.95474pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 we 

Overfull \hbox (34.5698pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 should 

Overfull \hbox (17.77977pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 ex- 

Overfull \hbox (27.20895pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 plain 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (28.72978pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 block 

Overfull \hbox (21.73393pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 ma- 

Overfull \hbox (20.85188pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 trix 

Overfull \hbox (22.43353pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 first 

Overfull \hbox (21.12561pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 and 

Overfull \hbox (27.81729pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 then, 

Overfull \hbox (15.95474pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 we 

Overfull \hbox (19.90894pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 can 

Overfull \hbox (22.98102pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 pro- 

Overfull \hbox (24.53227pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 pose 

Overfull \hbox (27.81729pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 them 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (14.7381pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 be 

Overfull \hbox (26.0531pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 close 

Overfull \hbox (37.67229pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 cousins 

Overfull \hbox (12.30476pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 of 

Overfull \hbox (32.28853pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 RNNs[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 494--494
[][][] 

Overfull \hbox (34.90437pt too wide) in paragraph at lines 494--494
[][][]\OT1/cmr/m/n/10.95 Harsh: 

Overfull \hbox (7.43808pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 I 

Overfull \hbox (28.72981pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 think 

Overfull \hbox (15.95474pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 we 

Overfull \hbox (18.11435pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 are 

Overfull \hbox (39.1627pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 propos- 

Overfull \hbox (18.08394pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 ing 

Overfull \hbox (15.34642pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 It- 

Overfull \hbox (16.28934pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 er- 

Overfull \hbox (12.60892pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 a- 

Overfull \hbox (21.12561pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 tive 

Overfull \hbox (30.28104pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 train- 

Overfull \hbox (18.08394pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 ing 

Overfull \hbox (13.27809pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 as 

Overfull \hbox (18.38809pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 Al- 

Overfull \hbox (18.08392pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 go- 

Overfull \hbox (30.28105pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 rithm 

Overfull \hbox (28.42561pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 while 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (24.77562pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 data 

Overfull \hbox (30.9502pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 struc- 

Overfull \hbox (22.98103pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 ture 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (30.40271pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 Block 

Overfull \hbox (34.6002pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 Sprase 

Overfull \hbox (31.01103pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 RNN. 

Overfull \hbox (25.38394pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 Sim- 

Overfull \hbox (10.17558pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 i- 

Overfull \hbox (16.28935pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 lar 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (31.77144pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 Seq2d 

Overfull \hbox (18.69226pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 pa- 

Overfull \hbox (22.06853pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 per, 

Overfull \hbox (15.95474pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 we 

Overfull \hbox (34.5698pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 should 

Overfull \hbox (17.77977pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 ex- 

Overfull \hbox (27.20895pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 plain 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (28.72978pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 block 

Overfull \hbox (21.73393pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 ma- 

Overfull \hbox (20.85188pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 trix 

Overfull \hbox (22.43353pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 first 

Overfull \hbox (21.12561pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 and 

Overfull \hbox (27.81729pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 then, 

Overfull \hbox (15.95474pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 we 

Overfull \hbox (19.90894pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 can 

Overfull \hbox (22.98102pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 pro- 

Overfull \hbox (24.53227pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 pose 

Overfull \hbox (27.81729pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 them 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (14.7381pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 be 

Overfull \hbox (26.0531pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 close 

Overfull \hbox (37.67229pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 cousins 

Overfull \hbox (12.30476pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 of 

Overfull \hbox (32.28853pt too wide) in paragraph at lines 494--494
\OT1/cmr/m/n/10.95 RNNs[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 494--494
[][][] 
[9 <./Figures/rnn.png>]
Overfull \hbox (30.5548pt too wide) in paragraph at lines 505--505
[][][]\OT1/cmr/m/n/10.95 What 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (26.32686pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 right 

Overfull \hbox (28.42563pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 thing 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (15.04227pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 do 

Overfull \hbox (28.76021pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 here? 

Overfull \hbox (20.85185pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 Are 

Overfull \hbox (28.18227pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 INNs 

Overfull \hbox (16.28934pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 re- 

Overfull \hbox (20.82146pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 ally 

Overfull \hbox (19.60477pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 dif- 

Overfull \hbox (19.63518pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 fer- 

Overfull \hbox (18.38809pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 ent 

Overfull \hbox (28.42563pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 thing 

Overfull \hbox (25.71854pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 from 

Overfull \hbox (37.45938pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 RNNs? 

Overfull \hbox (20.85185pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 Are 

Overfull \hbox (21.49062pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 just 

Overfull \hbox (25.11018pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 forc- 

Overfull \hbox (18.08394pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 ing 

Overfull \hbox (8.95892pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 a 

Overfull \hbox (34.2048pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 name?[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 505--505
[][][] 

Overfull \hbox (30.5548pt too wide) in paragraph at lines 505--505
[][][]\OT1/cmr/m/n/10.95 What 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (26.32686pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 right 

Overfull \hbox (28.42563pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 thing 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (15.04227pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 do 

Overfull \hbox (28.76021pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 here? 

Overfull \hbox (20.85185pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 Are 

Overfull \hbox (28.18227pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 INNs 

Overfull \hbox (16.28934pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 re- 

Overfull \hbox (20.82146pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 ally 

Overfull \hbox (19.60477pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 dif- 

Overfull \hbox (19.63518pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 fer- 

Overfull \hbox (18.38809pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 ent 

Overfull \hbox (28.42563pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 thing 

Overfull \hbox (25.71854pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 from 

Overfull \hbox (37.45938pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 RNNs? 

Overfull \hbox (20.85185pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 Are 

Overfull \hbox (21.49062pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 just 

Overfull \hbox (25.11018pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 forc- 

Overfull \hbox (18.08394pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 ing 

Overfull \hbox (8.95892pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 a 

Overfull \hbox (34.2048pt too wide) in paragraph at lines 505--505
\OT1/cmr/m/n/10.95 name?[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 505--505
[][][] 
[10 <./Figures/layersmlp.png>]
Overfull \hbox (22.34227pt too wide) in paragraph at lines 520--520
[][][]\OT1/cmr/m/n/10.95 The 

Overfull \hbox (27.20894pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 men- 

Overfull \hbox (22.34229pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 tion 

Overfull \hbox (12.30476pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 of 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (27.20894pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 iden- 

Overfull \hbox (20.51729pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 tity 

Overfull \hbox (23.58936pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 here 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (31.77145pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 jump- 

Overfull \hbox (18.08394pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 ing 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (21.12561pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 gun 

Overfull \hbox (7.43808pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 I 

Overfull \hbox (31.77148pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 think, 

Overfull \hbox (7.43808pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 I 

Overfull \hbox (29.03395pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 mean 

Overfull \hbox (21.18645pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 this 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (36.33395pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 needed 

Overfull \hbox (16.59352pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 for 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (27.96936pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 RNN 

Overfull \hbox (28.45604pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 later, 

Overfull \hbox (19.90895pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 but 

Overfull \hbox (19.30061pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 not 

Overfull \hbox (16.59352pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 for 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (32.68394pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 equiv- 

Overfull \hbox (12.60892pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 a- 

Overfull \hbox (27.20894pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 lence 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (27.81729pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 MLP 

Overfull \hbox (31.1631pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 which 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (20.5781pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 dis- 

Overfull \hbox (34.02228pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 cussed 

Overfull \hbox (23.58936pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 here[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 520--520
[][][] 

Overfull \hbox (22.34227pt too wide) in paragraph at lines 520--520
[][][]\OT1/cmr/m/n/10.95 The 

Overfull \hbox (27.20894pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 men- 

Overfull \hbox (22.34229pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 tion 

Overfull \hbox (12.30476pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 of 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (27.20894pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 iden- 

Overfull \hbox (20.51729pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 tity 

Overfull \hbox (23.58936pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 here 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (31.77145pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 jump- 

Overfull \hbox (18.08394pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 ing 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (21.12561pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 gun 

Overfull \hbox (7.43808pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 I 

Overfull \hbox (31.77148pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 think, 

Overfull \hbox (7.43808pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 I 

Overfull \hbox (29.03395pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 mean 

Overfull \hbox (21.18645pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 this 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (36.33395pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 needed 

Overfull \hbox (16.59352pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 for 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (27.96936pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 RNN 

Overfull \hbox (28.45604pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 later, 

Overfull \hbox (19.90895pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 but 

Overfull \hbox (19.30061pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 not 

Overfull \hbox (16.59352pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 for 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (32.68394pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 equiv- 

Overfull \hbox (12.60892pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 a- 

Overfull \hbox (27.20894pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 lence 

Overfull \hbox (13.21727pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 to 

Overfull \hbox (18.69228pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 the 

Overfull \hbox (27.81729pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 MLP 

Overfull \hbox (31.1631pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 which 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (20.5781pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 dis- 

Overfull \hbox (34.02228pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 cussed 

Overfull \hbox (23.58936pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 here[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 520--520
[][][] 

Overfull \hbox (28.47125pt too wide) in paragraph at lines 520--520
[][][]$\OML/cmm/m/it/10.95 f\OT1/cmr/m/n/10.95 (\OML/cmm/m/it/10.95 X\OT1/cmr/m
/n/10.95 )$ 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (19.30061pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 not 

Overfull \hbox (8.95892pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 a 

Overfull \hbox (34.29602pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 square 

Overfull \hbox (21.73393pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 ma- 

Overfull \hbox (23.89355pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 trix. 

Overfull \hbox (11.69643pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 It 

Overfull \hbox (23.55893pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 con- 

Overfull \hbox (26.66145pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 tains 

Overfull \hbox (8.95892pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 a 

Overfull \hbox (34.29602pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 square 

Overfull \hbox (21.73393pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 ma- 

Overfull \hbox (20.85188pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 trix[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 520--520
[][][] 

Overfull \hbox (28.47125pt too wide) in paragraph at lines 520--520
[][][]$\OML/cmm/m/it/10.95 f\OT1/cmr/m/n/10.95 (\OML/cmm/m/it/10.95 X\OT1/cmr/m
/n/10.95 )$ 

Overfull \hbox (10.84476pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 is 

Overfull \hbox (19.30061pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 not 

Overfull \hbox (8.95892pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 a 

Overfull \hbox (34.29602pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 square 

Overfull \hbox (21.73393pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 ma- 

Overfull \hbox (23.89355pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 trix. 

Overfull \hbox (11.69643pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 It 

Overfull \hbox (23.55893pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 con- 

Overfull \hbox (26.66145pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 tains 

Overfull \hbox (8.95892pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 a 

Overfull \hbox (34.29602pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 square 

Overfull \hbox (21.73393pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 ma- 

Overfull \hbox (20.85188pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 trix[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 520--520
[][][] 

Overfull \hbox (24.83644pt too wide) in paragraph at lines 520--520
[][][]\OT1/cmr/m/n/10.95 This 

Overfull \hbox (18.08392pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 de- 

Overfull \hbox (29.73352pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 scrip- 

Overfull \hbox (22.34229pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 tion 

Overfull \hbox (29.70311pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 needs 

Overfull \hbox (27.26978pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 some 

Overfull \hbox (26.63103pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 work[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 520--520
[][][] 

Overfull \hbox (24.83644pt too wide) in paragraph at lines 520--520
[][][]\OT1/cmr/m/n/10.95 This 

Overfull \hbox (18.08392pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 de- 

Overfull \hbox (29.73352pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 scrip- 

Overfull \hbox (22.34229pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 tion 

Overfull \hbox (29.70311pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 needs 

Overfull \hbox (27.26978pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 some 

Overfull \hbox (26.63103pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/10.95 work[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 520--520
[][][] 

LaTeX Warning: Marginpar on page 11 moved.


LaTeX Warning: Marginpar on page 11 moved.

[11]
Overfull \hbox (22.9506pt too wide) in paragraph at lines 579--579
[][][]\OT1/cmr/m/n/10.95 Can 

Overfull \hbox (21.18645pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 this 

Overfull \hbox (14.7381pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 be 

Overfull \hbox (22.64644pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 bet- 

Overfull \hbox (16.89769pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 ter 

Overfull \hbox (25.99228pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 done 

Overfull \hbox (17.53642pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 us- 

Overfull \hbox (18.08394pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 ing 

Overfull \hbox (19.45268pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 La- 

Overfull \hbox (28.72977pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 TeX?[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 579--579
[][][] 

Overfull \hbox (22.9506pt too wide) in paragraph at lines 579--579
[][][]\OT1/cmr/m/n/10.95 Can 

Overfull \hbox (21.18645pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 this 

Overfull \hbox (14.7381pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 be 

Overfull \hbox (22.64644pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 bet- 

Overfull \hbox (16.89769pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 ter 

Overfull \hbox (25.99228pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 done 

Overfull \hbox (17.53642pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 us- 

Overfull \hbox (18.08394pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 ing 

Overfull \hbox (19.45268pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 La- 

Overfull \hbox (28.72977pt too wide) in paragraph at lines 579--579
\OT1/cmr/m/n/10.95 TeX?[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 579--579
[][][] 
[12 <./Figures/iterative1.png> <./Figures/iterative02.png>] [13 <./Figures/weig
htspace01.png>] [14] [15 <./Figures/weightspace02.png> <./Figures/weightspace03
.png>] [16 <./Figures/rnndiff.png>]
Overfull \hbox (27.81728pt too wide) in paragraph at lines 694--694
[][][]\OT1/cmr/m/n/10.95 clean 

Overfull \hbox (15.6506pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 up 

Overfull \hbox (21.12561pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 and 

Overfull \hbox (26.60063pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 hook 

Overfull \hbox (15.6506pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 up 

Overfull \hbox (24.77562pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 with 

Overfull \hbox (30.69345pt too wide) in paragraph at lines 694--694
\OML/cmm/m/it/10.95 proj[]$ 

Overfull \hbox (18.69226pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 no- 

Overfull \hbox (16.86726pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 ta- 

Overfull \hbox (22.34229pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 tion[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 694--694
[][][] 

Overfull \hbox (27.81728pt too wide) in paragraph at lines 694--694
[][][]\OT1/cmr/m/n/10.95 clean 

Overfull \hbox (15.6506pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 up 

Overfull \hbox (21.12561pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 and 

Overfull \hbox (26.60063pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 hook 

Overfull \hbox (15.6506pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 up 

Overfull \hbox (24.77562pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 with 

Overfull \hbox (30.69345pt too wide) in paragraph at lines 694--694
\OML/cmm/m/it/10.95 proj[]$ 

Overfull \hbox (18.69226pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 no- 

Overfull \hbox (16.86726pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 ta- 

Overfull \hbox (22.34229pt too wide) in paragraph at lines 694--694
\OT1/cmr/m/n/10.95 tion[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 694--694
[][][] 

Overfull \hbox (27.81728pt too wide) in paragraph at lines 744--744
[][][]\OT1/cmr/m/n/10.95 clean 

Overfull \hbox (15.6506pt too wide) in paragraph at lines 744--744
\OT1/cmr/m/n/10.95 up 

Overfull \hbox (21.12561pt too wide) in paragraph at lines 744--744
\OT1/cmr/m/n/10.95 and 

Overfull \hbox (20.51727pt too wide) in paragraph at lines 744--744
\OT1/cmr/m/n/10.95 cite[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 744--744
[][][] 

Overfull \hbox (27.81728pt too wide) in paragraph at lines 744--744
[][][]\OT1/cmr/m/n/10.95 clean 

Overfull \hbox (15.6506pt too wide) in paragraph at lines 744--744
\OT1/cmr/m/n/10.95 up 

Overfull \hbox (21.12561pt too wide) in paragraph at lines 744--744
\OT1/cmr/m/n/10.95 and 

Overfull \hbox (20.51727pt too wide) in paragraph at lines 744--744
\OT1/cmr/m/n/10.95 cite[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 744--744
[][][] 
[17]
Overfull \hbox (43.63399pt too wide) in paragraph at lines 785--785
[][][]\OT1/cmr/m/n/10.95 notation 

Overfull \hbox (19.30061pt too wide) in paragraph at lines 785--785
\OT1/cmr/m/n/10.95 not 

Overfull \hbox (27.5131pt too wide) in paragraph at lines 785--785
\OT1/cmr/m/n/10.95 quite 

Overfull \hbox (29.36853pt too wide) in paragraph at lines 785--785
\OT1/cmr/m/n/10.95 right. 

Overfull \hbox (31.83228pt too wide) in paragraph at lines 785--785
\OT1/cmr/m/n/10.95 Needs 

Overfull \hbox (15.60876pt too wide) in paragraph at lines 785--785
\OML/cmm/m/it/10.95 ^^[\OMS/cmsy/m/n/10.95 ^^N$[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 785--785
[][][] 

Overfull \hbox (43.63399pt too wide) in paragraph at lines 785--785
[][][]\OT1/cmr/m/n/10.95 notation 

Overfull \hbox (19.30061pt too wide) in paragraph at lines 785--785
\OT1/cmr/m/n/10.95 not 

Overfull \hbox (27.5131pt too wide) in paragraph at lines 785--785
\OT1/cmr/m/n/10.95 quite 

Overfull \hbox (29.36853pt too wide) in paragraph at lines 785--785
\OT1/cmr/m/n/10.95 right. 

Overfull \hbox (31.83228pt too wide) in paragraph at lines 785--785
\OT1/cmr/m/n/10.95 Needs 

Overfull \hbox (15.60876pt too wide) in paragraph at lines 785--785
\OML/cmm/m/it/10.95 ^^[\OMS/cmsy/m/n/10.95 ^^N$[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 785--785
[][][] 

Overfull \hbox (46.09772pt too wide) in paragraph at lines 811--811
[][][]\OT1/cmr/m/n/10.95 Theorem 

Overfull \hbox (30.85893pt too wide) in paragraph at lines 811--811
\OT1/cmr/m/n/10.95 above 

Overfull \hbox (29.70311pt too wide) in paragraph at lines 811--811
\OT1/cmr/m/n/10.95 needs 

Overfull \hbox (30.91977pt too wide) in paragraph at lines 811--811
\OT1/cmr/m/n/10.95 some- 

Overfull \hbox (28.42563pt too wide) in paragraph at lines 811--811
\OT1/cmr/m/n/10.95 thing 

Overfull \hbox (19.90894pt too wide) in paragraph at lines 811--811
\OT1/cmr/m/n/10.95 like 

Overfull \hbox (21.18645pt too wide) in paragraph at lines 811--811
\OT1/cmr/m/n/10.95 this[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 811--811
[][][] 

Overfull \hbox (46.09772pt too wide) in paragraph at lines 811--811
[][][]\OT1/cmr/m/n/10.95 Theorem 

Overfull \hbox (30.85893pt too wide) in paragraph at lines 811--811
\OT1/cmr/m/n/10.95 above 

Overfull \hbox (29.70311pt too wide) in paragraph at lines 811--811
\OT1/cmr/m/n/10.95 needs 

Overfull \hbox (30.91977pt too wide) in paragraph at lines 811--811
\OT1/cmr/m/n/10.95 some- 

Overfull \hbox (28.42563pt too wide) in paragraph at lines 811--811
\OT1/cmr/m/n/10.95 thing 

Overfull \hbox (19.90894pt too wide) in paragraph at lines 811--811
\OT1/cmr/m/n/10.95 like 

Overfull \hbox (21.18645pt too wide) in paragraph at lines 811--811
\OT1/cmr/m/n/10.95 this[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 811--811
[][][] 

LaTeX Warning: Marginpar on page 18 moved.

[18] [19]
Underfull \vbox (badness 10000) has occurred while \output is active [20 <./Fig
ures/mnist_raw.png>] [21 <./Figures/mnist_baseline.png> <./Figures/mnist_erase.
png> <./Figures/mnist_perspective.png> <./Figures/mnist_both.png>] [22 <./Figur
es/mnist_perspective_small_anomaly.png> <./Figures/mnist_perspective_anomaly.pn
g> <./Figures/mnist_erase_anomaly.png> <./Figures/mnist_noise_anomaly.png> <./F
igures/mnist_both_anomaly.png> <./Figures/mnist_blur_anomaly.png> <./Figures/mn
ist_sharpness_anomaly.png>] [23]

LaTeX Warning: Reference `sec:results_model_comparisons' on page 24 undefined o
n input line 1032.


LaTeX Warning: Reference `sec:results_density_sparsity' on page 24 undefined on
 input line 1033.


LaTeX Warning: Reference `sec:results_density' on page 24 undefined on input li
ne 1033.


LaTeX Warning: Reference `sec:results_sparsity' on page 24 undefined on input l
ine 1033.


Underfull \vbox (badness 10000) has occurred while \output is active [24 <./Fig
ures/randomanomaly.png>]
Underfull \vbox (badness 3826) has occurred while \output is active [25]
[26 <./Figures/iterative2.png> <./Figures/iterative3.png>] [27 <./Figures/itera
tive4.png> <./Figures/iterative7.png>]

LaTeX Warning: Reference `sec:results_density_sparsity' on page 28 undefined on
 input line 1096.


LaTeX Warning: Reference `sec:results_model_comparisons' on page 28 undefined o
n input line 1096.

[28 <./Figures/iterative5.png>]
Underfull \vbox (badness 10000) has occurred while \output is active [29 <./Fig
ures/iterative6.png>] [30]
Overfull \hbox (29.03392pt too wide) in paragraph at lines 1121--1121
[][][]\OT1/cmr/m/n/10.95 much 

Overfull \hbox (27.23936pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 more 

Overfull \hbox (26.63103pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 here, 

Overfull \hbox (16.25893pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 in- 

Overfull \hbox (27.20894pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 clud- 

Overfull \hbox (18.08394pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 ing 

Overfull \hbox (23.55893pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 con- 

Overfull \hbox (20.51727pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 tin- 

Overfull \hbox (13.21725pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 u- 

Overfull \hbox (12.60892pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 a- 

Overfull \hbox (22.34229pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 tion 

Overfull \hbox (31.46729pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 meth- 

Overfull \hbox (19.6656pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 ods[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 1121--1121
[][][] 

Overfull \hbox (29.03392pt too wide) in paragraph at lines 1121--1121
[][][]\OT1/cmr/m/n/10.95 much 

Overfull \hbox (27.23936pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 more 

Overfull \hbox (26.63103pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 here, 

Overfull \hbox (16.25893pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 in- 

Overfull \hbox (27.20894pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 clud- 

Overfull \hbox (18.08394pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 ing 

Overfull \hbox (23.55893pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 con- 

Overfull \hbox (20.51727pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 tin- 

Overfull \hbox (13.21725pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 u- 

Overfull \hbox (12.60892pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 a- 

Overfull \hbox (22.34229pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 tion 

Overfull \hbox (31.46729pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 meth- 

Overfull \hbox (19.6656pt too wide) in paragraph at lines 1121--1121
\OT1/cmr/m/n/10.95 ods[]  

Overfull \hbox (2.2398pt too wide) in paragraph at lines 1121--1121
[][][] 
[31] (./python/appendix.tex) [32 <./python//figures/Training vs Validation RNN 
medium last.pdf> <./python//figures/Training vs Validation sequential2D_MLP med
ium last.pdf> <./python//figures/Training vs Validation sequential2D_dense medi
um last.pdf>] [33 <./python//figures/Training vs Validation sequential2D_sparse
 medium last.pdf> <./python//figures/Training vs Validation RNN medium all.pdf>
 <./python//figures/Training vs Validation sequential2D_MLP medium all.pdf>]
[34 <./python//figures/Training vs Validation sequential2D_dense medium all.pdf
> <./python//figures/Training vs Validation sequential2D_sparse medium all.pdf>
 <./python//figures/Training vs Validation RNN both_uniform last.pdf>] [35 <./p
ython//figures/Training vs Validation sequential2D_MLP both_uniform last.pdf> <
./python//figures/Training vs Validation sequential2D_dense both_uniform last.p
df> <./python//figures/Training vs Validation sequential2D_sparse both_uniform 
last.pdf>] [36 <./python//figures/Training vs Validation RNN both_uniform all.p
df> <./python//figures/Training vs Validation sequential2D_MLP both_uniform all
.pdf> <./python//figures/Training vs Validation sequential2D_dense both_uniform
 all.pdf>] [37 <./python//figures/Training vs Validation sequential2D_sparse bo
th_uniform all.pdf> <./python//figures/Training vs Validation RNN both_random l
ast.pdf> <./python//figures/Training vs Validation sequential2D_MLP both_random
 last.pdf>] [38 <./python//figures/Training vs Validation sequential2D_dense bo
th_random last.pdf> <./python//figures/Training vs Validation sequential2D_spar
se both_random last.pdf> <./python//figures/Training vs Validation RNN both_ran
dom all.pdf>] [39 <./python//figures/Training vs Validation sequential2D_MLP bo
th_random all.pdf> <./python//figures/Training vs Validation sequential2D_dense
 both_random all.pdf> <./python//figures/Training vs Validation sequential2D_sp
arse both_random all.pdf>] [40 <./python//figures/model validation comparison m
edium last.pdf> <./python//figures/model validation comparison both_uniform las
t.pdf> <./python//figures/model validation comparison both_random last.pdf>]
[41 <./python//figures/model validation comparison medium all.pdf> <./python//f
igures/model validation comparison both_uniform all.pdf> <./python//figures/mod
el validation comparison both_random all.pdf>] [42 <./python//figures/iteration
 comparison medium RNN last.pdf> <./python//figures/iteration comparison medium
 RNN all.pdf> <./python//figures/iteration comparison medium sequential2D_MLP l
ast.pdf>] [43 <./python//figures/iteration comparison medium sequential2D_MLP a
ll.pdf> <./python//figures/iteration comparison medium sequential2D_dense last.
pdf> <./python//figures/iteration comparison medium sequential2D_dense all.pdf>
] [44 <./python//figures/iteration comparison medium sequential2D_sparse last.p
df> <./python//figures/iteration comparison medium sequential2D_sparse all.pdf>
 <./python//figures/all vs last medium RNN.pdf>] [45 <./python//figures/all vs 
last medium sequential2D_MLP.pdf> <./python//figures/all vs last medium sequent
ial2D_dense.pdf> <./python//figures/all vs last medium sequential2D_sparse.pdf>
] [46 <./python//figures/all vs last both_uniform RNN.pdf> <./python//figures/a
ll vs last both_uniform sequential2D_MLP.pdf> <./python//figures/all vs last bo
th_uniform sequential2D_dense.pdf>] [47 <./python//figures/all vs last both_uni
form sequential2D_sparse.pdf> <./python//figures/all vs last both_random RNN.pd
f> <./python//figures/all vs last both_random sequential2D_MLP.pdf>] [48 <./pyt
hon//figures/all vs last both_random sequential2D_dense.pdf> <./python//figures
/all vs last both_random sequential2D_sparse.pdf>] (./MAIN.bbl [49]
Underfull \hbox (badness 1365) in paragraph at lines 155--165
[]\OT1/cmr/m/n/10.95 Adam Paszke, Sam Gross, Fran-cisco Massa, Adam Lerer, Jame
s Brad-bury, Gre-

Underfull \hbox (badness 1360) in paragraph at lines 155--165
\OT1/cmr/m/n/10.95 ban Des-mai-son, An-dreas Kopf, Ed-ward Yang, Zachary De-Vit
o, Mar-tin Rai-son,

Underfull \hbox (badness 1817) in paragraph at lines 155--165
\OT1/cmr/m/n/10.95 8035. Cur-ran As-so-ciates, Inc., 2019.  URL []$\OT1/cmtt/m/
n/10.95 http : / / papers . neurips . cc / paper /

Underfull \hbox (badness 10000) in paragraph at lines 155--165
\OT1/cmtt/m/n/10.95 9015-[]pytorch-[]an-[]imperative-[]style-[]high-[]performan
ce-[]deep-[]learning-[]library .
[50]) [51] (./MAIN.tdo)

Package natbib Warning: There were undefined citations.


AED: lastpage setting LastPage
[52] (./MAIN.aux (./python/appendix.aux))

LaTeX Warning: There were undefined references.

 )
(see the transcript file for additional information) </home/rcpaffenroth/.texli
ve2021/texmf-var/fonts/pk/ljfour/jknappen/ec/tcrm1095.600pk> </home/rcpaffenrot
h/.texlive2021/texmf-var/fonts/pk/ljfour/jknappen/ec/tcrm0800.600pk></usr/share
/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx10.pfb></usr/share/texli
ve/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx12.pfb></usr/share/texlive/tex
mf-dist/fonts/type1/public/amsfonts/cm/cmbxti10.pfb></usr/share/texlive/texmf-d
ist/fonts/type1/public/amsfonts/cm/cmcsc10.pfb></usr/share/texlive/texmf-dist/f
onts/type1/public/amsfonts/cm/cmex10.pfb></usr/share/texlive/texmf-dist/fonts/t
ype1/public/amsfonts/cm/cmmi10.pfb></usr/share/texlive/texmf-dist/fonts/type1/p
ublic/amsfonts/cm/cmmi6.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/a
msfonts/cm/cmmi8.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts
/cm/cmr10.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr
6.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb></
usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr9.pfb></usr/shar
e/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb></usr/share/texl
ive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy6.pfb></usr/share/texlive/tex
mf-dist/fonts/type1/public/amsfonts/cm/cmsy8.pfb></usr/share/texlive/texmf-dist
/fonts/type1/public/amsfonts/cm/cmti10.pfb></usr/share/texlive/texmf-dist/fonts
/type1/public/amsfonts/cm/cmtt10.pfb></usr/share/texlive/texmf-dist/fonts/type1
/public/amsfonts/cm/cmtt8.pfb></usr/share/texlive/texmf-dist/fonts/type1/public
/amsfonts/symbols/msbm10.pfb>
Output written on MAIN.pdf (52 pages, 2963588 bytes).
Transcript written on MAIN.log.
Latexmk: Found input bbl file 'MAIN.bbl'
Latexmk: Log file says output to 'MAIN.pdf'
Latexmk: List of undefined refs and citations:
  Citation `FIXME' on page 4 undefined on input line 144
  Citation `chollet2015keras' on page 8 undefined on input line 392
  Citation `sparse_survey' on page 8 undefined on input line 388
  Reference `eqn:gptmini' on page 6 undefined on input line 253
  Reference `eqn:gptmini' on page 7 undefined on input line 258
  Reference `eqn:gptmini' on page 7 undefined on input line 259
  Reference `eqn:gptmini' on page 7 undefined on input line 379
  Reference `sec:method_lstm' on page 9 undefined on input line 483
  Reference `sec:results_density' on page 24 undefined on input line 1033
  Reference `sec:results_density_sparsity' on page 24 undefined on input line 1033
  Reference `sec:results_density_sparsity' on page 28 undefined on input line 1096
  Reference `sec:results_model_comparisons' on page 24 undefined on input line 1032
  Reference `sec:results_model_comparisons' on page 28 undefined on input line 1096
  Reference `sec:results_sparsity' on page 24 undefined on input line 1033
Latexmk: Examining 'MAIN.log'
=== TeX engine is 'pdfTeX'
Latexmk: Found bibliography file(s) [references.bib]
Latexmk: Summary of warnings from last run of *latex:
  Latex failed to resolve 11 reference(s)
  Latex failed to resolve 4 citation(s)
Latexmk: All targets (MAIN.pdf) are up-to-date

